Automatic Integration of BFT State-Machine Replication into IoT Systems

Byzantine fault tolerance (BFT) can preserve the availability and integrity of IoT systems where single components may suffer from random data corruption or attacks that can expose them to malicious behavior. While state-of-the-art BFT state-machine replication (SMR) libraries are often tailored to fit a standard request-response interaction model with dedicated client-server roles, in our design, we employ an IoT-fit interaction model that assumes a loosly-coupled, event-driven interaction between arbitrarily wired IoT components. In this paper, we explore the possibility of automating and streamlining the complete process of integrating BFT SMR into a component-based IoT execution environment. Our main goal is providing simplicity for the developer: We strive to decouple the specification of a logical application architecture from the difficulty of incorporating BFT replication mechanisms into it. Thus, our contributions address the automated configuration, re-wiring and deployment of IoT components, and their replicas, within a component-based, event-driven IoT platform.

==> (arxiv) Automatic Integration of BFT State Machine Replication into IoT /data/bftsmart_0.txt <==
throughput latency
0.1590665	16.0324208225
0.36673886	18.546054725
0.7121423	19.609124259
1.3613653	20.9039821235
2.5639684	23.1203618645
3.6627703	24.9431311425
4.595126	26.8830514845
5.493393	28.5208620765
6.337558	30.4207546275
6.481578	33.572354749
5.3940983   48.20013372875

==> (arxiv) Automatic Integration of BFT State Machine Replication into IoT /data/bftsmart_1k.txt <==
throughput latency
0.15136935	17.373578938
0.34509394	20.552682146
0.64122313	22.2861197075
1.1798577	24.847434637
1.9147984	32.1616253415
2.401487	39.8181863715
2.8062224	48.3304853225
2.7798772	51.3633917715

==> (arxiv) Automatic Integration of BFT State Machine Replication into IoT /data/faulty_leader_latencies.txt <==
latency timestamp
60.5226550102234	0.159
57.3101620674133	0.181
65.2922480106354	0.225
66.3512389659882	0.248
52.5690140724182	0.277
59.559700012207	0.308
58.1442670822144	0.336
54.8170900344849	0.363
53.213917016983	0.39
48.8776910305023	0.412
47.0146129131317	0.437
48.921394109726	0.461
51.197783946991	0.488
47.5241279602051	0.509
48.5888040065765	0.537
51.7103359699249	0.561
47.8162548542023	0.585
47.6856081485748	0.609
39.2461180686951	0.624
42.6107399463654	0.652
62.2563450336456	0.687
54.5556280612946	0.706
44.3878378868103	0.731
47.2612972259522	0.754
49.6028890609741	0.781
44.926167011261	0.799
45.7889750003815	0.827
52.482589006424	0.852
51.0178780555725	0.879
47.4018700122833	0.9
46.0052130222321	0.925
45.8521959781647	0.946
40.7201437950134	0.966
43.3730669021606	0.989
40.8334209918976	1.007
50.9748969078064	1.04
66.4062759876251	1.073
49.8763871192932	1.09
57.4705679416657	1.131
47.2295010089874	1.138
55.9253580570221	1.187
56.9632940292358	1.195
76.0007200241089	1.263
75.827721118927	1.271
39.0938789844513	1.303
44.28200507164	1.316
34.3055460453033	1.337
42.4468710422516	1.358
56.3329668045044	1.394
61.0483729839325	1.42
45.1846089363098	1.439
35.9736630916595	1.456
39.5575981140137	1.479
41.7556171417236	1.498
35.4966289997101	1.514
40.6764588356018	1.538
45.5144209861755	1.56
40.1787970066071	1.579
37.7271859645843	1.598
41.8407828807831	1.621
41.3167870044708	1.639
38.2825150489807	1.659
39.3152658939362	1.679
35.3707602024078	1.695
39.6283571720123	1.719
49.9286458492279	1.745
44.8433339595795	1.764
49.2545590400696	1.794
51.8813350200653	1.816
36.7261199951172	1.831
29.6043429374695	1.846
33.356183052063	1.865
52.9884550571442	1.899
49.494833946228	1.914
36.4159917831421	1.935
36.7301008701324	1.951
34.1465470790863	1.97
35.6091470718384	1.987
40.5655901432037	2.01
43.4374189376831	2.031
40.6231439113617	2.051
36.7174899578094	2.068
50.9639530181885	2.102
60.0582149028778	2.128
44.89635181427	2.147
37.3893740177155	2.165
37.3063189983368	2.185
36.3962519168854	2.202
34.9975399971008	2.22
33.713809967041	2.236
40.9483830928803	2.261
42.7067029476166	2.279
35.7637557983398	2.297
38.2837190628052	2.317
73.7673480510712	2.371
69.0930891036987	2.386
32.7283539772034	2.404
34.2458801269531	2.421
36.4307329654694	2.44
34.1863250732422	2.455
33.6623849868774	2.474
37.3633918762207	2.493
34.7481169700623	2.509
34.6410620212555	2.528
34.8020980358124	2.544
33.8401432037354	2.562
33.0597407817841	2.577
35.168890953064	2.597
32.9818890094757	2.61
30.9860169887543	2.628
35.7604048252106	2.646
39.6211159229279	2.668
37.9829611778259	2.685
34.9058558940887	2.703
41.3186020851135	2.726
41.8269870281219	2.745
38.8593621253967	2.765
44.6764841079712	2.79
59.7658460140228	2.825
55.4558250904083	2.845
35.4984440803528	2.861
33.6399209499359	2.879
34.4781918525696	2.895
36.5926580429077	2.916
34.9009490013123	2.93
45.9633071422577	2.962
46.3180449008942	2.977
31.2566249370575	2.994
37.5232610702515	3.014
35.922070980072	3.03
43.7556760311127	3.058
75.8547580242157	3.106
52.6585690975189	3.111
51.2549498081207	3.157
51.910982131958	3.163
37.8462219238281	3.195
46.2360451221466	3.21
39.835725069046	3.235
39.4508941173553	3.249
33.4567198753357	3.269
39.1413791179657	3.289
34.8369669914246	3.304
36.36177110672	3.325
39.5455420017242	3.343
33.9475121498108	3.359
31.287810087204	3.375
38.567920923233	3.398
35.1296877861023	3.41
32.8411140441895	3.431
41.4843611717224	3.452
35.7532570362091	3.467
53.5883030891418	3.506
44.82044506073	3.512
52.7159950733185	3.558
55.0529210567474	3.567
58.4955048561096	3.617
55.6489350795746	3.623
51.9796490669251	3.669
51.8510940074921	3.675
49.6351490020752	3.719
50.5660669803619	3.726
49.4216690063477	3.769
48.3425660133362	3.774
34.3067309856415	3.803
45.9898250102997	3.82
35.8585159778595	3.839
35.1599841117859	3.856
32.9106130599976	3.872
31.554141998291	3.887
31.7545101642609	3.904
31.4088840484619	3.919
31.9181938171387	3.936
35.0598001480103	3.954
33.3770160675049	3.97
32.083193063736	3.987
32.0268969535828	4.002
31.8532130718231	4.019
32.4150240421295	4.034
30.8214619159698	4.05
34.6858401298523	4.069
37.2938749790192	4.087
35.7657008171082	4.105
30.8668320178986	4.118
36.1785500049591	4.142
43.7659361362457	4.162
41.0137898921967	4.183
37.6410939693451	4.2
33.568384885788	4.216
34.1212890148163	4.234
32.4947271347046	4.249
32.4454870223999	4.267
37.2921340465546	4.287
35.446074962616	4.302
31.0120899677277	4.318
31.1960339546204	4.334
28.6623311042786	4.346
34.7225611209869	4.369
35.8454229831696	4.382
29.0553278923035	4.398
35.5419070720673	4.418
41.4086391925812	4.439
34.8905611038208	4.453
39.3658030033112	4.479
37.9468700885773	4.491
34.9880220890045	4.514
49.2007257938385	4.541
53.5403959751129	4.568
58.0207860469818	4.599
45.8050119876862	4.614
30.8593690395355	4.63
33.6453850269318	4.647
47.8609030246735	4.678
37.1249139308929	4.685
44.0139517784119	4.722
43.354031085968	4.728
43.9226741790772	4.766
42.6887581348419	4.771
36.7619159221649	4.803
43.9397668838501	4.815
56.3426330089569	4.86
49.0533390045166	4.864
52.0885739326477	4.912
52.4586260318756	4.917
45.1440360546112	4.957
44.8572781085968	4.962
39.6662449836731	4.997
39.8514471054077	5.002
43.1326620578766	5.04
43.5680840015411	5.046
27.7946898937225	5.068
37.7994999885559	5.084
43.2622170448303	5.112
44.6938908100128	5.129
33.5710339546204	5.145
32.4559500217438	5.161
37.0426909923553	5.183
34.9388189315796	5.196
30.490373134613	5.213
30.9407019615173	5.227
29.8062109947205	5.243
35.2627241611481	5.263
37.8851289749146	5.281
32.2351920604706	5.295
27.5359327793121	5.309
32.9667789936066	5.328
37.0280990600586	5.346
33.5269410610199	5.362
27.5199329853058	5.374
28.1855571269989	5.39
36.0345151424408	5.41
34.682746887207	5.425
34.2986760139465	5.444
36.6014540195465	5.462
38.3623850345612	5.483
40.5477378368378	5.503
39.8097069263458	5.523
34.8754680156708	5.538
36.1887898445129	5.559
40.7643477916718	5.579
32.9435200691223	5.592
28.580775976181	5.607
29.1983640193939	5.622
29.1937530040741	5.637
29.3011028766632	5.651
30.6937038898468	5.667
27.6980979442596	5.679
31.715714931488	5.699
40.0042979717255	5.719
38.7451419830322	5.738
34.4674899578094	5.754
31.6552338600159	5.77
32.3791348934174	5.786
30.6813900470734	5.801
31.6254191398621	5.818
39.5851540565491	5.841
35.4911859035492	5.854
30.4040768146515	5.871
31.5589570999145	5.886
29.4628441333771	5.901
31.0278310775757	5.917
31.9996199607849	5.933
32.8355951309204	5.95
33.5989601612091	5.967
32.1873400211334	5.982
33.9198458194733	6.001
32.7463359832764	6.015
33.4465529918671	6.035
33.3794798851013	6.049
32.1723961830139	6.067
32.1817669868469	6.081
31.1718299388885	6.098
31.0769419670105	6.113
30.0073211193085	6.129
29.9054141044617	6.143
36.2482721805573	6.165
111.650033950806	6.254
97.2016279697418	6.262
49.8193688392639	6.305
50.3355510234833	6.313
66.5864598751068	6.371
68.3405389785767	6.382
44.966796875	6.417
47.6465349197388	6.429
32.1829879283905	6.449
34.2596199512482	6.464
34.8499488830566	6.484
34.7137470245361	6.499
32.5384857654572	6.517
33.8024580478668	6.533
33.8977899551392	6.551
32.5692081451416	6.566
33.3514058589935	6.584
33.1468150615692	6.599
36.5132701396942	6.621
31.6667528152466	6.631
34.4747490882874	6.656
39.2787110805511	6.671
34.7304689884186	6.691
34.8399131298065	6.706
31.376070022583	6.722
31.9159910678864	6.738
31.2087378501892	6.754
31.3830509185791	6.769
31.0058681964874	6.785
29.7921009063721	6.799
30.3095030784607	6.816
58.231173992157	6.858
47.7987179756165	6.864
40.218092918396	6.898
40.5575339794159	6.905
39.0675458908081	6.937
40.1350929737091	6.945
25.8982040882111	6.963
37.284597158432	6.982
33.4121270179749	6.997
30.2813930511475	7.013
41.2490468025208	7.038
46.9362988471985	7.06
38.2041079998016	7.077
30.6218709945679	7.091
35.8843860626221	7.113
35.4509439468384	7.127
31.9833800792694	7.145
40.3925180435181	7.167
38.3218848705292	7.184
30.25896692276	7.198
32.4783940315247	7.217
31.4753830432892	7.229
27.7130610942841	7.244
30.6485569477081	7.26
29.9724690914154	7.275
28.4030368328094	7.289
37.3170969486237	7.312
37.5876688957214	7.327
28.8746259212494	7.341
29.9048399925232	7.357
30.4328360557556	7.372
29.409991979599	7.386
31.260143995285	7.403
32.9722599983215	7.42
32.952409029007	7.436
40.357127904892	7.46
37.5298910140991	7.474
32.0248050689697	7.492
32.7014851570129	7.507
32.2192471027374	7.525
33.9834010601044	7.541
33.7630319595337	7.559
31.2936811447144	7.573
35.0305769443512	7.594
39.0620269775391	7.612
33.9407901763916	7.628
29.5820829868317	7.642
33.1028528213501	7.662
44.2883760929108	7.686
38.283255815506	7.7
32.4250798225403	7.719
34.9027268886566	7.735
30.9838130474091	7.75
42.3470199108124	7.778
44.0094890594482	7.794
33.4885349273682	7.811
32.3489880561829	7.827
29.8771550655365	7.841
29.778951883316	7.857
31.3681070804596	7.873
45.4141809940338	7.903
55.0579209327698	7.928
39.6504490375519	7.942
29.7405998706818	7.958
32.501856803894	7.975
35.5316851139069	7.994
39.3018400669098	8.015
37.4015591144562	8.031
33.4712560176849	8.048
34.7479500770569	8.066
37.2516529560089	8.086
34.9007821083069	8.101
33.4156827926636	8.119
38.2991449832916	8.14
38.4209771156311	8.158
34.8881340026855	8.175
36.9189879894257	8.195
33.7928650379181	8.209
33.7604579925537	8.229
35.540647983551	8.245
32.2508959770203	8.262
34.7529871463776	8.28
33.956864118576	8.296
30.9898869991302	8.311
33.4592571258545	8.329
34.2727868556976	8.345
38.2002758979797	8.368
40.4678130149841	8.386
36.042200088501	8.404
33.086925983429	8.419
30.5208349227905	8.435
36.9814510345459	8.457
43.7312870025635	8.479
34.426600933075	8.491
32.2657110691071	8.511
34.5426931381226	8.526
30.5921308994293	8.542
30.7914259433746	8.557
32.5883939266205	8.575
31.9243049621582	8.589
29.7691559791565	8.605
33.4166829586029	8.623
47.0184469223022	8.652
44.6815030574799	8.668
28.7785160541534	8.681
32.8420579433441	8.701
33.1210560798645	8.714
35.8519420623779	8.737
35.5185930728912	8.75
30.3462071418762	8.767
42.4069459438324	8.793
41.7135260105133	8.809
32.0043420791626	8.825
30.3437809944153	8.84
30.9459249973297	8.856
35.9056820869446	8.876
40.5011270046234	8.897
33.1054079532623	8.909
31.3601441383362	8.928
33.9212899208069	8.943
30.7409629821777	8.959
32.5853741168976	8.976
31.2999041080475	8.991
34.0400669574738	9.011
92.9769401550293	9.084
79.1624729633331	9.09
44.9802408218384	9.129
46.885281085968	9.137
33.9897339344025	9.163
40.214390039444	9.177
27.9198560714722	9.192
32.7741510868073	9.21
32.3572840690613	9.224
41.5221750736237	9.252
41.1342890262604	9.266
67.8583388328552	9.32
60.2250099182129	9.326
48.5188980102539	9.369
50.1909589767456	9.376
55.0174400806427	9.424
56.3875029087067	9.433
43.5548071861267	9.468
41.8164701461792	9.475
58.1693599224091	9.526
55.335510969162	9.531
47.8907918930054	9.575
47.8203861713409	9.579
54.0290589332581	9.629
54.5333330631256	9.633
40.6514229774475	9.67
42.6243150234222	9.676
29.6932859420776	9.699
37.0270249843597	9.713
28.1128730773926	9.728
29.6370830535889	9.743
29.6248428821564	9.757
58.3398771286011	9.801
49.2614479064941	9.807
47.8982918262482	9.85
46.7481338977814	9.854
50.3795320987701	9.9
50.4261059761047	9.904
47.1971678733826	9.947
48.4889719486237	9.953
47.3880360126495	9.995
47.0414099693298	10
50.4814391136169	10.046
51.9734449386597	10.052
45.9750289916992	10.092
45.6851060390472	10.098
40.4487211704254	10.133
40.9078650474548	10.14
42.8302199840546	10.176
41.4513239860535	10.181
39.6622641086578	10.216
39.6097090244293	10.221
43.3547899723053	10.259
43.1365880966187	10.264
45.5972170829773	10.305
47.7781639099121	10.312
28.4696481227875	10.334
42.0485408306122	10.355
33.1282410621643	10.367
28.1233720779419	10.383
28.4338698387146	10.396
37.9961111545563	10.421
70.4659299850464	10.467
58.4004690647125	10.48
30.9299440383911	10.498
29.478935956955	10.509
41.5568599700928	10.539
35.5601289272308	10.545
47.5299608707428	10.587
47.9179029464722	10.593
47.7917559146881	10.635
47.3679630756378	10.641
49.3557438850403	10.685
47.9111258983612	10.689
51.6443920135498	10.737
55.4754178524017	10.745
31.0399789810181	10.768
35.4364268779755	10.78
29.3763630390167	10.797
30.7773330211639	10.811
30.7955000400543	10.828
31.7474551200867	10.843
31.9110291004181	10.86
29.9726178646088	10.873
28.2535569667816	10.889
26.160462141037	10.899
32.256952047348	10.921
33.7827730178833	10.933
28.4860360622406	10.95
30.5552978515625	10.964
35.3654079437256	10.985
33.2724068164825	10.997
34.6324329376221	11.02
38.6349380016327	11.036
30.1372089385986	11.05
31.4817540645599	11.068
34.0294749736786	11.084
29.4717140197754	11.097
26.9077341556549	11.111
27.0108249187469	11.124
22.2179560661316	11.134
27.4357109069824	11.152
30.78511095047	11.165
26.2412388324738	11.178
26.9694561958313	11.192
24.4634568691254	11.203
28.421019077301	11.22
27.6962280273437	11.231
44.91659283638	11.265
39.0281019210815	11.27
27.5232660770416	11.293
40.6427748203278	11.311
29.787082195282	11.323
27.5449509620667	11.338
27.7535049915314	11.351
42.7501850128174	11.381
35.1372621059418	11.386
41.754487991333	11.424
42.3145389556885	11.429
36.2086801528931	11.46
39.6376528739929	11.468
31.0787198543549	11.491
32.6014859676361	11.501
37.7180008888245	11.529
45.7655310630798	11.547
35.0637631416321	11.564
31.4901430606842	11.579
28.3291680812836	11.593
29.776878118515	11.608
28.8885519504547	11.622
26.6838278770447	11.635
27.8798749446869	11.65
31.498753786087	11.667
30.5612609386444	11.68
29.5860650539398	11.697
27.9125220775604	11.709
33.1499629020691	11.73
36.1036069393158	11.745
30.2628750801086	11.76
30.8063149452209	11.776
30.2196891307831	11.791
26.7882351875305	11.803
32.1018228530884	11.823
34.3022871017456	11.837
30.6341300010681	11.854
31.9388980865479	11.869
28.8042380809784	11.883
28.1885380744934	11.898
32.9266312122345	11.916
30.7907779216766	11.928
34.3022880554199	11.95
37.8875551223755	11.966
29.0766429901123	11.979
28.431666135788	11.995
29.1972899436951	12.009
29.132865190506	12.024
29.204549074173	12.038
29.4350850582123	12.054
29.2536599636078	12.067
27.7076170444489	12.082
29.722785949707	12.097
29.2507519721985	12.111
27.4866001605988	12.125
31.7965838909149	12.143
31.216903924942	12.156
27.2938239574432	12.171
24.9514532089233	12.181
29.3817698955536	12.2
29.3736958503723	12.211
30.592983007431	12.231
35.1407618522644	12.246
29.0552539825439	12.26
29.2034938335419	12.276
28.0322439670563	12.288
28.2292611598969	12.304
27.5850429534912	12.316
26.2897391319275	12.33
27.3199899196625	12.343
25.605299949646	12.356
27.6126730442047	12.371
36.9452848434448	12.393
27.7742459774017	12.399
42.311558008194	12.436
40.8049027919769	12.44
42.0100610256195	12.478
42.174576997757	12.482
48.3102519512177	12.526
47.5376839637756	12.53
34.1521770954132	12.561
36.0830688476562	12.566
43.4076969623566	12.604
41.4702680110931	12.608
52.3740899562836	12.657
52.3818311691284	12.661
50.354642868042	12.707
50.4730679988861	12.711
41.763081073761	12.749
41.6447670459747	12.753
43.0864219665527	12.792
43.1922731399536	12.796
41.9857459068298	12.834
42.3903360366821	12.839
40.1295008659363	12.875
39.5796160697937	12.879
41.6612300872803	12.916
42.1137070655823	12.921
37.4824481010437	12.954
37.0386731624603	12.958
39.4257290363312	12.994
40.5828869342804	12.999
38.272588968277	13.032
39.0810649394989	13.038
38.0488500595093	13.07
38.7660670280457	13.077
36.2760488986969	13.107
34.1433260440826	13.111
44.7352621555328	13.152
44.02978515625	13.155
51.3459129333496	13.203
51.5068380832672	13.207
53.9397630691528	13.257
55.1123290061951	13.262
45.8622159957886	13.303
44.4953370094299	13.307
45.0437397956848	13.348
45.245552778244	13.352
44.2940979003906	13.393
44.3221161365509	13.397
46.5616731643677	13.439
46.6552841663361	13.444
45.2719421386719	13.485
45.0698330402374	13.489
50.426717042923	13.535
51.0044720172882	13.54
38.0945727825165	13.574
41.5796749591827	13.582
47.7735340595245	13.621
44.1703770160675	13.626
39.4388949871063	13.661
40.432776927948	13.667
46.786670923233	13.708
45.8524560928345	13.712
28.8687379360199	13.737
36.6150650978088	13.749
29.9028770923614	13.767
37.6876499652863	13.787
32.8617060184479	13.8
30.1925790309906	13.817
29.9549129009247	13.83
28.1351509094238	13.846
27.2253799438477	13.857
28.0432250499725	13.874
29.5756940841675	13.887
31.1038119792938	13.905
34.465803861618	13.922
35.697331905365	13.941
32.8828730583191	13.955
29.0592169761658	13.97
32.3280811309814	13.988
50.5228090286255	14.021
38.0778138637543	14.026
27.8086709976196	14.049
40.8313658237457	14.067
37.7179651260376	14.087
41.1249191761017	14.108
37.8529078960419	14.125
29.2010858058929	14.138
30.5765941143036	14.156
30.0083949565887	14.168
26.8219940662384	14.183
31.4156799316406	14.199
55.6536388397217	14.239
44.3146347999573	14.244
40.2845001220703	14.279
40.5869610309601	14.285
40.7534399032593	14.32
39.9488730430603	14.325
41.3149180412293	14.361
40.5051469802856	14.365
28.0529100894928	14.39
47.001855134964	14.413
46.9209849834442	14.437
54.6858689785004	14.467
44.229208946228	14.481
31.9844720363617	14.5
31.4524209499359	14.513
34.9798190593719	14.535
32.3877100944519	14.545
29.2508080005646	14.564
31.9367880821228	14.577
28.8989229202271	14.593
29.584193944931	14.607
31.6604189872742	14.625
30.2692070007324	14.638
28.5013511180878	14.654
29.2262530326843	14.667
28.8831448554993	14.683
29.0071620941162	14.696
29.382826089859	14.712
29.7640628814697	14.726
28.0699470043182	14.741
31.3807361125946	14.758
29.4351961612701	14.77
28.0797250270844	14.786
34.4484341144562	14.805
31.8326210975647	14.818
28.2715940475464	14.833
26.0669438838959	14.844
30.9877388477325	14.865
30.873498916626	14.875
38.6877160072327	14.903
50.4224390983582	14.926
52.6708478927612	14.956
45.4781818389893	14.971
38.5487539768219	14.995
36.0482370853424	15.008
56.0443210601807	15.051
47.2554268836975	15.055
41.9939119815826	15.093
42.5375192165375	15.098
42.7529058456421	15.136
45.0733330249786	15.143
48.8646731376648	15.185
46.5550990104675	15.19
37.2726709842682	15.223
39.5937099456787	15.229
42.8929240703583	15.266
40.3000371456146	15.27
45.2228131294251	15.311
44.933464050293	15.315
52.3000731468201	15.363
51.9455199241638	15.367
26.4437191486359	15.39
36.7480459213257	15.404
27.0620291233063	15.417
24.7158069610596	15.429
24.4528830051422	15.442
25.3493390083313	15.454
31.9086389541626	15.474
31.8983619213104	15.486
22.8156180381775	15.497
23.4461681842804	15.51
32.920334815979	15.53
31.6707708835602	15.542
25.9091119766235	15.556
26.8612349033356	15.569
25.2712090015411	15.581
25.1115629673004	15.594
25.152302980423	15.606
27.2203981876373	15.621
24.8556020259857	15.631
27.3718049526215	15.649
29.5180649757385	15.661
25.0829520225525	15.674
26.6246070861816	15.688
26.4095709323883	15.7
27.6780428886414	15.716
27.5236361026764	15.728
25.4104130268097	15.741
25.7834281921387	15.754
26.3239979743958	15.768
26.9780850410461	15.781
27.4033420085907	15.795
26.8167722225189	15.808
27.6355249881744	15.823
31.0402579307556	15.839
32.6887819766998	15.856
28.8834040164947	15.868
27.0364742279053	15.883
48.909618139267	15.917
45.5066261291504	15.929
28.1018359661102	15.945
65.9036889076233	15.995
53.1872329711914	15.999
45.6374950408936	16.04
44.9099819660187	16.044
43.9743220806122	16.085
44.9046678543091	16.089
43.3815500736237	16.128
42.5731489658356	16.132
41.620304107666	16.17
41.7009708881378	16.173
36.4442341327667	16.206
36.40771484375	16.21
34.4468789100647	16.241
34.4272680282593	16.245
36.2446801662445	16.277
36.6448609828949	16.281
36.4675300121307	16.314
36.9351191520691	16.318
41.4258060455322	16.355
40.5883309841156	16.359
31.6762890815735	16.387
35.3638911247253	16.395
38.8169560432434	16.426
35.134467124939	16.43
38.5935869216919	16.465
39.4008400440216	16.469
35.7423131465912	16.501
35.6100180149078	16.505
35.1663360595703	16.536
35.0734670162201	16.54
35.6748139858246	16.572
35.2388727664947	16.576
36.9023599624634	16.609
36.6622319221497	16.613
39.7248558998108	16.649
39.9509840011597	16.653
40.1781299114227	16.689
40.6020720005035	16.693
36.7835650444031	16.726
37.3915410041809	16.731
39.5667088031769	16.766
38.4833660125732	16.77
45.1940360069275	16.811
45.1142218112946	16.815
38.3274600505829	16.85
38.9641950130463	16.854
45.4147379398346	16.895
45.2876269817352	16.899
40.2328159809113	16.935
39.8293929100037	16.939
38.3268489837646	16.974
39.3043599128723	16.979
39.5145239830017	17.014
38.9010109901428	17.018
36.6032509803772	17.05
38.3432929515839	17.056
35.9704229831696	17.087
35.7012209892273	17.092
33.2305738925934	17.12
33.81627202034	17.126
35.9760890007019	17.156
34.3881759643555	17.161
39.1761200428009	17.196
39.7776889801025	17.201
40.2529270648956	17.236
39.8943920135498	17.241
25.8218541145325	17.262
32.174192905426	17.273
31.3114960193634	17.294
44.8469278812408	17.318
46.4759340286255	17.34
43.4550681114197	17.362
32.1176562309265	17.373
26.8818271160126	17.389
30.3183929920197	17.403
25.6014850139618	17.415
24.410031080246	17.428
24.5362341403961	17.44
24.6240859031677	17.453
25.1233599185944	17.465
27.9114849567413	17.481
26.9873631000519	17.492
26.5722188949585	17.507
26.2060539722443	17.519
27.1566209793091	17.535
27.2259728908539	17.546
34.8148579597473	17.57
36.3099570274353	17.583
27.143306016922	17.597
26.5017371177673	17.609
25.4048759937286	17.623
23.7161297798157	17.633
42.1868929862976	17.665
35.3189649581909	17.669
37.4668550491333	17.703
37.9792768955231	17.707
37.7975568771362	17.741
37.8308341503143	17.745
40.0548169612885	17.781
39.5401170253754	17.784
40.8095700740814	17.822
40.8644030094147	17.825
41.7298219203949	17.864
41.754154920578	17.867
39.2370829582214	17.903
40.1550760269165	17.907
42.5729258060455	17.946
41.5031940937042	17.949
40.3577959537506	17.986
40.3297410011292	17.99
37.5414469242096	18.024
37.6741499900818	18.027
36.7971940040588	18.061
36.8724899291992	18.064
38.2310900688171	18.099
38.3493301868439	18.103
38.8548259735107	18.138
39.0204727649689	18.142
38.0596470832825	18.176
37.802444934845	18.18
37.869833946228	18.214
37.8925738334656	18.218
37.5265209674835	18.252
37.4117078781128	18.255
40.9617540836334	18.293
41.0634570121765	18.297
31.9709718227386	18.325
32.3530430793762	18.329
42.1539299488068	18.367
41.8054320812225	18.371
44.3191540241241	18.412
52.1915180683136	18.423
4455.26031708717	22.867
4456.44286394119	22.88
43.7491219043732	22.911
46.4770259857178	22.927
33.2302219867706	22.945
43.4543459415436	22.97
35.2610211372375	22.98
29.9174149036407	23.001
31.5611429214478	23.012
29.8197479248047	23.03
32.0127868652344	23.044
31.6165299415588	23.062
32.2075819969177	23.077
33.5138862133026	23.096
32.5852270126343	23.109
38.0381479263306	23.134
42.3376688957214	23.152
31.6774940490723	23.166
32.8329470157623	23.185
31.6729190349579	23.198
34.2827880382538	23.219
31.8490288257599	23.23
45.0385930538178	23.264
39.4586369991302	23.269
34.1940100193024	23.299
37.4558930397034	23.307
38.8044559955597	23.338
48.1996049880982	23.355
30.8119080066681	23.369
27.1220481395721	23.383
25.1299331188202	23.394
29.9738960266113	23.413
35.2328729629517	23.43
28.3743710517883	23.442
27.0876958370209	23.457
32.0506570339203	23.474
27.3544340133667	23.485
26.6372001171112	23.501
29.0838470458984	23.514
28.4551661014557	23.529
27.9988930225372	23.542
28.4516479969025	23.558
24.9176390171051	23.567
33.8182919025421	23.592
34.6779508590698	23.602
40.3808329105377	23.633
35.0932819843292	23.637
29.3735120296478	23.662
35.3615758419037	23.673
26.9762160778046	23.689
26.8223638534546	23.7
48.7474708557129	23.738
42.7157411575317	23.743
34.4487860202789	23.773
36.5110120773315	23.779
36.306382894516	23.809
51.8306319713593	23.831
61.8495910167694	23.871
43.8511390686035	23.875
45.3868501186371	23.917
45.5285329818726	23.921
40.4146289825439	23.957
39.9359838962555	23.961
39.8244121074676	23.997
41.2076420783997	24.002
42.811888217926	24.04
73.2680020332336	24.076
38.984955072403	24.079
44.5955410003662	24.121
44.8406870365143	24.124
40.721312046051	24.161
40.4682948589325	24.165
37.5069479942322	24.199
37.7190198898315	24.203
35.7873139381409	24.235
36.217679977417	24.239
38.8338630199432	24.274
40.8694591522217	24.28
36.3054759502411	24.31
36.366308927536	24.317
24.3613469600677	24.335
27.6728949546814	24.345
21.4023139476776	24.357
24.2185699939728	24.369
23.6196310520172	24.38
25.7425031661987	24.395
54.0055978298187	24.435
44.2629878520966	24.439
36.7369911670685	24.472
37.4754109382629	24.477
32.527764081955	24.504
32.6749122142792	24.51
21.7642560005188	24.526
60.3412330150604	24.571
50.4742171764374	24.577
34.6723411083221	24.605
32.9656870365143	24.61
35.7474799156189	24.641
35.0939290523529	24.645
38.9432139396667	24.68
38.860326051712	24.684
34.9918751716614	24.715
34.6694700717926	24.719
38.4450888633728	24.754
39.7845039367676	24.759
39.4900438785553	24.794
38.374274969101	24.797
34.4131388664246	24.828
36.2773840427399	24.834
47.4846658706665	24.876
45.5874588489533	24.88
32.4550619125366	24.908
32.4682099819183	24.912
35.9057939052582	24.945
35.6817770004272	24.948
35.1086149215698	24.98
37.7644460201263	24.986
23.353816986084	25.003
27.8790969848633	25.014
22.0979568958282	25.025
22.3518071174622	25.036
24.1774039268494	25.05
23.0888390541077	25.06
24.9577860832214	25.075
25.0151009559631	25.085
22.8971741199493	25.098
22.9890251159668	25.108
23.2357079982758	25.121
23.171003818512	25.131
21.159019947052	25.143
26.15238904953	25.158
29.527694940567	25.173
24.2772181034088	25.182
22.5064730644226	25.196
23.7864260673523	25.206
24.6397149562836	25.221
46.4926929473877	25.253
35.1386520862579	25.256
37.5157070159912	25.29
37.5988731384277	25.294
30.1510050296783	25.32
30.1691157817841	25.324
33.5568671226501	25.354
33.5086450576782	25.358
34.6999890804291	25.389
34.6920070648193	25.392
32.46169090271	25.422
32.4678211212158	25.425
34.6853399276733	25.456
34.638081073761	25.46
38.4296259880066	25.495
38.8224191665649	25.499
40.0197620391846	25.535
39.5087478160858	25.538
42.4552619457245	25.578
42.5684638023377	25.581
37.6186690330505	25.615
37.5009660720825	25.619
38.3408119678497	25.654
38.4722549915314	25.657
37.3277270793915	25.691
37.6790208816528	25.695
36.7295830249786	25.728
43.9544539451599	25.739
41.0509021282196	25.769
33.4270360469818	25.773
40.4978139400482	25.81
41.0022170543671	25.814
46.9317450523377	25.857
46.2914159297943	25.86
39.4193217754364	25.897
39.5914311408997	25.9
36.3308100700378	25.933
36.3119950294495	25.936
36.3421049118042	25.97
36.0923669338226	25.973
42.4442250728607	26.012
43.1401078701019	26.016
39.3409149646759	26.052
38.9225671291351	26.055
36.8155090808868	26.089
37.4025230407715	26.093
37.5566699504852	26.126
36.976655960083	26.13
44.0683419704437	26.17
44.1009519100189	26.174
34.5716381072998	26.205
34.8916909694672	26.209
27.0203070640564	26.232
36.0872919559479	26.245
22.1927721500397	26.255
47.6286280155182	26.293
41.5050461292267	26.296
28.0351700782776	26.321
73.0371708869934	26.369
52.7044231891632	26.374
44.9024457931519	26.414
43.7409369945526	26.418
42.1788010597229	26.457
42.1681709289551	26.46
37.3374490737915	26.494
37.4149858951569	26.498
35.3032250404358	26.53
35.5785000324249	26.533
39.2211940288544	26.569
38.9340300559998	26.572
23.351466178894	26.592
33.408313035965	26.606
25.3016731739044	26.618
42.3168370723724	26.648
34.4384908676147	26.652
41.3114738464356	26.69
40.6734600067139	26.693
39.8589479923248	26.73
39.9945209026337	26.733
34.2207508087158	26.764
41.4083800315857	26.78
24.07847905159	26.788
40.852217912674	26.821
35.5672409534454	26.824
38.3344969749451	26.859
38.5257730484009	26.863
37.5257630348206	26.897
37.5935580730438	26.9
35.5944628715515	26.933
37.6026139259338	26.938
42.6668708324432	26.975
40.6467199325562	26.979
22.9667279720306	26.998
68.8579068183899	27.048
54.5581121444702	27.053
40.4418320655823	27.088
38.9040849208832	27.092
25.6606509685516	27.114
31.9382140636444	27.124
23.208281993866	27.138
25.0531010627747	27.149
24.6676778793335	27.162
23.2740039825439	27.173
23.006765127182	27.185
23.469743013382	27.196
23.2901151180267	27.209
24.160108089447	27.221
22.7776560783386	27.232
23.1637089252472	27.244
23.0385608673096	27.255
23.7243340015411	27.268
22.6969528198242	27.278
22.9654881954193	27.291
23.1900961399078	27.301
24.9268980026245	27.316
24.736289024353	27.326
24.2894949913025	27.34
27.7660608291626	27.354
29.5220839977264	27.37
26.4729039669037	27.38
44.4012467861176	27.414
37.5577809810638	27.418
36.6754357814789	27.451
36.7231030464172	27.455
31.9544730186462	27.483
31.8700292110443	27.487
37.2487089633942	27.521
37.2454879283905	27.524
32.7800960540771	27.553
33.2475371360779	27.557
35.0648930072784	27.589
34.5706191062927	27.592
26.2531838417053	27.615
56.9751119613647	27.649
62.7521030902863	27.678
40.0277619361877	27.689
26.6668660640717	27.705
46.0724918842316	27.736
34.9694309234619	27.74
36.5993990898132	27.772
38.7956788539886	27.779
32.4610249996185	27.805
30.9044809341431	27.81
35.8104989528656	27.841
34.7244141101837	27.844
35.468001127243	27.877
36.2327539920807	27.881
35.8060908317566	27.913
35.9922380447388	27.917
43.4910500049591	27.956
42.7185180187225	27.96
41.184455871582	27.998
43.8631579875946	28.004
37.8323719501495	28.036
37.1580250263214	28.041
34.6987290382385	28.071
35.5087230205536	28.077
38.1111099720001	28.109
37.9098708629608	28.115
47.3247971534729	28.156
46.6112840175629	28.162
42.5344269275665	28.199
42.5448160171509	28.204
35.6636838912964	28.235
36.2238659858704	28.241
37.5522811412811	28.273
36.7577321529388	28.278
31.9008059501648	28.305
32.1549708843231	28.31
40.8043670654297	28.346
41.4998059272766	28.351
35.5687789916992	28.381
34.1513631343842	28.386
35.924535036087	28.417
35.9817011356354	28.422
33.202112197876	28.451
33.8868100643158	28.456
29.6781949996948	28.481
30.4763178825378	28.487
36.1870138645172	28.517
35.1380219459534	28.522
46.5290257930756	28.569
47.0787811279297	28.564
25.9761490821838	28.59
43.3306798934937	28.612
31.2785708904266	28.622
35.4131309986114	28.648
37.966667175293	28.66
30.0782289505005	28.678
28.0957989692688	28.688
29.1780691146851	28.707
31.0260729789734	28.719
23.490797996521	28.731
23.9142200946808	28.743
25.4988389015198	28.757
25.4705789089203	28.769
28.8664600849152	28.786
38.4997179508209	28.808
37.5426330566406	28.823
27.8833010196686	28.836
24.9240469932556	28.848
25.505744934082	28.861
24.6082148551941	28.873
25.5733189582825	28.887
29.0369770526886	28.903
27.7396168708801	28.915
27.7710981369019	28.93
30.3520970344543	28.946
31.8507699966431	28.962
30.2788379192352	28.976
26.91330909729	28.989
25.1578590869904	29.001
25.5929670333862	29.015
26.854346036911	29.028
24.1121821403503	29.04
23.8373141288757	29.052
25.31276512146	29.065
25.2168400287628	29.078
27.005900144577	29.092
26.3349061012268	29.104
25.5581340789795	29.118
42.5949268341064	29.147
34.8576350212097	29.153
51.6169309616089	29.199
50.3313481807709	29.203
38.3427751064301	29.237
39.9108550548553	29.243
44.831316947937	29.282
42.0499119758606	29.286
41.4542138576508	29.324
41.4613430500031	29.327
37.6434469223022	29.362
39.287082195282	29.367
40.3483328819275	29.408
46.2451581954956	29.413
38.9247329235077	29.447
37.0961740016937	29.45
36.8376581668854	29.484
36.6754360198975	29.487
36.8632500171661	29.521
38.0497589111328	29.525
39.1976759433746	29.56
40.6818490028381	29.566
34.4053239822388	29.594
35.8803310394287	29.602
29.6183428764343	29.624
30.0131549835205	29.632
24.0567009449005	29.648
37.4277079105377	29.67
33.5303502082825	29.682
32.9851679801941	29.703
35.9444971084595	29.718
26.0615928173065	29.729
38.77601313591	29.757
31.8948249816895	29.761
36.2054400444031	29.793
37.2623200416565	29.798
37.662132024765	29.831
35.8040909767151	29.834
41.3945469856262	29.872
41.2043821811676	29.875
40.9492728710175	29.913
42.6556489467621	29.918
32.2810261249542	29.946
30.8277778625488	29.949
47.6750910282135	29.994
47.8953669071198	29.997
37.5818181037903	30.031
37.3180799484253	30.034
41.3103818893433	30.073
41.3951399326325	30.076
39.4596359729767	30.112
40.5199239253998	30.117
38.3907930850983	30.151
37.4052460193634	30.154
37.2531361579895	30.188
37.1543772220612	30.191
29.1608839035034	30.217
31.8273260593414	30.223
34.6277668476105	30.252
33.4806458950043	30.257
39.3380818367004	30.291
39.0373251438141	30.296
40.6293869018555	30.332
41.1575858592987	30.337
37.7477059364319	30.37
38.8522338867187	30.376
42.181449174881	30.412
40.7209050655365	30.417
36.6167151927948	30.449
36.4003269672394	30.454
45.3882200717926	30.495
44.2059140205383	30.498
36.7770648002625	30.532
38.5222918987274	30.537
39.1983058452606	30.571
39.5604128837585	30.576
34.9472458362579	30.606
33.4824981689453	30.61
35.3543908596039	30.642
35.2320399284363	30.645
42.8482398986816	30.684
43.7379369735718	30.689
31.8955109119415	30.717
36.0653669834137	30.725
27.3055460453033	30.744
29.0104961395264	30.755
25.5740230083466	30.77
24.9441390037537	30.78
26.0809259414673	30.796
26.199943780899	30.806
25.2958948612213	30.821
25.0355091094971	30.831
23.1878931522369	30.845
23.6384270191193	30.855
21.7385900020599	30.867
24.5981788635254	30.88
23.463632106781	30.89
22.7292301654816	30.902
28.9861998558044	30.919
26.4795339107513	30.929
37.3815789222717	30.957
34.2849550247192	30.963
20.9139659404755	30.978
24.7556400299072	30.988
41.4553439617157	31.019
42.261559009552	31.031
22.9073588848114	31.042
21.7112009525299	31.052
22.1697351932526	31.064
47.1798169612885	31.1
38.8164939880371	31.103
27.2749171257019	31.127
36.8930461406708	31.14
24.1865150928497	31.151
24.6422159671783	31.165
27.0030858516693	31.178
23.8884239196777	31.189
24.1315519809723	31.203
24.922621011734	31.214
23.3357810974121	31.226
24.1155149936676	31.238
22.4809920787811	31.249
24.1239790916443	31.262
36.900731086731	31.286
33.3773138523102	31.296
25.8069469928741	31.311
25.5726900100708	31.322
62.1828849315643	31.374
55.4231419563294	31.377
31.8837320804596	31.406
32.2053778171539	31.409
28.7413499355316	31.434
28.3096129894257	31.438
41.2974920272827	31.476
42.7829439640045	31.481
30.481705904007	31.506
31.4332921504974	31.512
31.3587918281555	31.538
29.6997129917145	31.542
31.5575320720673	31.57
31.8403630256653	31.574
21.8934218883514	31.591
28.7034430503845	31.603
23.9243321418762	31.616
38.5584590435028	31.641
36.5984737873077	31.652
26.9701421260834	31.668
28.6247770786285	31.681
31.0679061412811	31.7
32.8425400257111	31.714
27.9701888561249	31.728
29.8637301921844	31.744
28.6454811096191	31.756
28.2138550281525	31.772
25.5230038166046	31.782
37.6834101676941	31.81
31.9462511539459	31.814
28.085706949234	31.838
39.3438420295715	31.854
29.9935071468353	31.868
25.2717649936676	31.879
36.2421250343323	31.905
28.9851999282837	31.908
38.7652719020844	31.944
38.8566229343414	31.947
45.0789449214935	31.989
45.133444070816	31.992
25.5676341056824	32.014
27.3441200256348	32.02
26.8657529354095	32.041
36.6387150287628	32.056
22.7542858123779	32.064
21.6961271762848	32.078
26.812882900238	32.091
28.3454830646515	32.106
23.1357271671295	32.114
21.6998119354248	32.128
45.4117579460144	32.16
35.4932041168213	32.164
25.181599855423	32.185
27.9669849872589	32.192
25.9811120033264	32.211
26.9128088951111	32.219
21.8896811008453	32.233
23.9895539283752	32.243
22.0462729930878	32.255
22.8758580684662	32.266
21.6270718574524	32.277
36.4670310020447	32.302
44.2063589096069	32.321
46.5933780670166	32.349
38.4329969882965	32.36
20.4564700126648	32.37
26.2212579250336	32.386
26.0189270973206	32.396
24.8790278434753	32.411
24.7218821048737	32.421
23.0239870548248	32.434
24.0059242248535	32.445
23.1276340484619	32.457
26.5652189254761	32.472
43.5844750404358	32.501
33.4074800014496	32.505
32.4970619678497	32.534
32.0196568965912	32.537
29.3575119972229	32.563
29.9561550617218	32.567
34.1778078079224	32.597
33.5388128757477	32.601
25.5102269649506	32.623
32.4395809173584	32.633
40.0830578804016	32.663
34.3771770000458	32.668
31.9736020565033	32.695
30.8105189800262	32.699
27.6103410720825	32.723
33.3532590866089	32.732
24.9735639095306	32.748
25.930557012558	32.758
25.0018610954285	32.773
27.3654909133911	32.786
24.2865700721741	32.798
23.5386691093445	32.809
24.2541439533234	32.822
23.5770201683044	32.833
24.538957118988	32.847
25.1201751232147	32.858
23.1963200569153	32.87
23.4719660282135	32.882
23.797721862793	32.894
23.5394470691681	32.905
24.1322751045227	32.918
22.7139520645142	32.928
22.143697977066	32.94
27.5788781642914	32.956
24.0093131065369	32.964
24.2473661899567	32.98
49.4929659366608	33.014
36.9284160137177	33.017
42.6471121311188	33.057
42.6663339138031	33.06
39.0264179706573	33.096
39.4640078544617	33.099
36.084792137146	33.132
35.63986992836	33.135
33.8872909545898	33.166
33.8828840255737	33.169
34.1549000740051	33.2
34.0043089389801	33.203
32.9635021686554	33.233
33.5079979896545	33.237
40.2363719940186	33.273
39.8842079639435	33.277
31.3188669681549	33.305
31.5954210758209	33.308
35.1161332130432	33.34
34.7540988922119	33.343
32.8061890602112	33.373
35.0558009147644	33.378
34.7943580150604	33.408
32.9079110622406	33.411
35.4502789974213	33.443
35.0918188095093	33.447
35.0454490184784	33.478
35.0596899986267	33.482
33.9666609764099	33.513
34.0501790046692	33.516
49.7127051353455	33.562
49.7275569438934	33.566
30.9950737953186	33.593
31.1963500976562	33.597
34.0082349777222	33.627
33.6160340309143	33.631
37.4198751449585	33.665
37.3563940525055	33.668
33.2800731658936	33.698
33.7564029693603	33.702
33.1042611598968	33.732
33.4391100406647	33.736
31.1746280193329	33.763
30.9045369625092	33.767
30.361004114151	33.793
30.6556689739227	33.797
30.6244831085205	33.824
31.218034029007	33.829
31.6869201660156	33.856
31.245404958725	33.86
29.5689730644226	33.885
29.1034770011902	33.889
31.3337187767029	33.917
33.4707758426666	33.923
30.4863920211792	33.948
30.4156517982483	33.953
31.0941469669342	33.979
30.8586671352386	33.984
28.6505360603333	34.008
29.0392360687256	34.013
36.5244190692902	34.044
36.0319039821625	34.05
32.5416901111603	34.077
32.5837268829346	34.082
34.340362071991	34.111
34.9722089767456	34.117
41.5147128105164	34.153
40.5891840457916	34.158
34.6017310619354	34.188
35.3340578079224	34.193
24.8723249435425	34.213
29.4336040019989	34.223
26.7195689678192	34.24
25.5796709060669	34.249
21.3683149814606	34.261
48.1837348937988	34.297
40.6309058666229	34.302
36.0607929229736	34.333
37.3816719055176	34.34
23.5054280757904	34.357
30.4459850788116	34.37
24.967954158783	34.382
23.4926309585571	34.394
22.9930250644684	34.405
22.3366219997406	34.416
43.2062928676605	34.448
41.8442661762238	34.458
24.6814742088318	34.473
27.4036569595337	34.486
23.0036909580231	34.496
28.555037021637	34.515
27.9000599384308	34.524
24.493567943573	34.539
24.6712710857391	34.549
23.684611082077	34.563
28.4045190811157	34.578
28.7359979152679	34.592
26.2833878993988	34.604
28.0729849338531	34.62
24.6728639602661	34.629
22.6633048057556	34.643
31.334440946579	34.66
27.0950479507446	34.67
21.5398499965668	34.682
22.7162120342255	34.693
24.5929200649261	34.707
26.282016992569	34.72
29.1266801357269	34.736
26.2643880844116	34.746
24.0438499450684	34.76
24.3494029045105	34.77
41.5366389751434	34.802
36.7341389656067	34.807
25.996927022934	34.828
30.2342269420624	34.838
42.9033138751984	34.871
37.5468928813934	34.875
35.147891998291	34.906
35.2493369579315	34.911
46.6377110481262	34.953
47.2026507854462	34.958
39.2354161739349	34.992
38.9509189128876	34.997
37.2559139728546	35.03
37.5267071723938	35.035
20.4404711723328	35.05
56.0346190929413	35.091
45.5698120594025	35.096
34.8103950023651	35.126
34.2809550762176	35.13
31.5475499629974	35.157
32.4272661209106	35.163
25.7426700592041	35.183
25.7258372306824	35.189
30.3009860515594	35.214
34.438768863678	35.223
21.8948850631714	35.236
23.9256100654602	35.247
23.1193199157715	35.259
21.6396269798279	35.269
21.310240983963	35.28
22.2132709026337	35.291
21.3520741462708	35.302
21.3290739059448	35.313
22.3801031112671	35.324
21.5440540313721	35.335
20.4923028945923	35.345
22.5127317905426	35.357
22.8028588294983	35.368
20.199805021286	35.377
20.6275990009308	35.389
21.0801508426666	35.399
20.4399878978729	35.409
18.1526911258698	35.417
31.2817189693451	35.441
26.8882720470428	35.444
32.964038848877	35.474
32.8735589981079	35.477
30.7656857967377	35.504
30.932962179184	35.508
29.8379900455475	35.534
29.9072299003601	35.538
35.5937790870666	35.57
35.2840399742126	35.573
43.8129918575287	35.614
44.6880781650543	35.618
31.4942729473114	35.645
30.7804081439972	35.649
33.191742181778	35.679
33.2962958812714	35.682
27.7163400650024	35.707
27.6003041267395	35.71
42.2272448539734	35.749
42.9214429855347	35.753
33.6232941150665	35.783
32.8631701469421	35.786
35.193354845047	35.818
35.2978358268738	35.821
33.822329044342	35.852
33.706386089325	35.855
33.3149619102478	35.885
33.4509620666504	35.889
40.7364420890808	35.926
40.6208131313324	35.929
37.2100059986114	35.963
37.8853530883789	35.967
31.0430359840393	35.994
30.4450781345367	35.998
33.8494029045105	36.028
35.7116849422455	36.034
35.4146308898926	36.064
36.6666960716248	36.07
27.5100080966949	36.091
28.5619258880615	36.099
39.2402319908142	36.131
35.3643360137939	36.134
52.611330986023	36.183
52.3219258785248	36.187
37.6472058296204	36.221
37.9346120357513	36.225
42.1062090396881	36.263
42.19904088974	36.267
40.290463924408	36.304
39.759339094162	36.307
36.528214931488	36.34
36.6924729347229	36.344
36.1545150279999	36.377
36.125736951828	36.38
38.0481109619141	36.415
38.7178089618683	36.419
37.0257480144501	36.452
37.0407111644745	36.456
43.0410161018372	36.495
42.9257950782776	36.499
35.7497029304504	36.531
35.1674480438232	36.534
26.4206268787384	36.557
32.8294661045074	36.567
25.7166879177093	36.583
25.3823578357697	36.592
24.7865478992462	36.608
26.3878681659698	36.619
23.8238880634308	36.632
26.8841969966888	36.646
25.7173738479614	36.658
23.3402991294861	36.669
25.9570200443268	36.684
33.9986789226532	36.703
31.2224419116974	36.715
29.3255310058594	36.733
27.1249370574951	36.742
24.0464980602264	36.757
23.705982208252	36.766
38.9307901859283	36.796
41.6318430900574	36.808
24.9874908924103	36.821
24.6804931163788	36.833
23.3850960731506	36.845
22.5598800182343	36.855
23.5259830951691	36.868
31.0438139438629	36.886
26.3772389888763	36.895
43.8341581821442	36.93
38.6991050243378	36.933
24.9547128677368	36.955
34.9616351127624	36.968
23.8384988307953	36.979
40.9581069946289	37.01
33.331554889679	37.013
36.9290080070496	37.047
37.6565029621124	37.05
35.5848338603973	37.082
35.0344488620758	37.085
31.8586220741272	37.114
32.3693771362305	37.118
24.1505160331726	37.138
29.1066250801086	37.147
22.3039929866791	37.161
24.4816799163818	37.172
24.6266038417816	37.185
28.6342210769653	37.2
24.5836970806122	37.21
22.2083640098572	37.223
22.6881940364838	37.233
22.5077137947083	37.245
26.4641819000244	37.259
25.7029469013214	37.271
24.8824729919434	37.284
23.9283509254456	37.295
23.5325949192047	37.308
28.2059290409088	37.323
26.2313690185547	37.334
23.4470400810242	37.347
23.2533559799194	37.358
24.6953630447388	37.372
26.2740731239319	37.384
21.8604228496552	37.394
21.7453491687775	37.406
22.0899209976196	37.416
22.4106960296631	37.428
41.5565099716187	37.458
38.5317740440369	37.467
29.539214849472	37.487
28.7290728092194	37.496
28.2673909664154	37.516
26.699588060379	37.523
38.2251651287079	37.554
37.2188768386841	37.56
27.8453938961029	37.582
30.6900579929352	37.591
23.3213369846344	37.605
59.6495730876923	37.651
50.0523698329926	37.656
37.7628920078278	37.688
36.6651031970978	37.692
37.7946870326996	37.726
39.8580038547516	37.732
22.2118818759918	37.749
55.4704201221466	37.788
54.9019060134888	37.804
33.6514790058136	37.822
26.2939620018005	37.83
50.8114011287689	37.873
47.3904268741608	37.878
28.3287789821625	37.901
28.6643328666687	37.907
28.3021869659424	37.93
28.5053150653839	37.935
22.9401729106903	37.953
26.439404964447	37.962
22.5455279350281	37.975
22.5005090236664	37.984
22.067939043045	37.997
21.967255115509	38.006
21.7766270637512	38.019
25.7707619667053	38.032
23.670205116272	38.043
22.2475118637085	38.055
22.4406769275665	38.066
24.2967917919159	38.079
24.8448431491852	38.091
22.7236750125885	38.102
21.7482187747955	38.112
25.736004114151	38.128
28.6029620170593	38.141
27.9739489555359	38.156
28.260223865509	38.169
27.4812860488892	38.183
27.9687640666962	38.198
27.4058239459991	38.211
24.3971059322357	38.222
21.0727620124817	38.232
22.0974209308624	38.244
22.623416185379	38.255
39.5768399238586	38.284
32.9773168563843	38.288
35.9221649169922	38.32
35.2075960636139	38.323
34.1268451213837	38.354
34.2499740123749	38.357
32.5267841815948	38.387
32.9361879825592	38.39
22.655287027359	38.409
48.7555830478668	38.439
32.965873003006	38.442
37.4092831611633	38.477
37.4012091159821	38.48
53.2134740352631	38.53
53.2412149906159	38.533
29.8712668418884	38.56
29.6116950511932	38.563
30.1296730041504	38.59
30.2600240707397	38.593
28.6289620399475	38.619
28.7094988822937	38.622
27.3810269832611	38.646
27.349916934967	38.65
35.8195729255676	38.682
37.0081570148468	38.687
24.8473429679871	38.707
25.4242649078369	38.712
26.4995720386505	38.734
25.0635638236999	38.737
26.2626478672028	38.76
26.3798868656158	38.764
28.8155529499054	38.789
28.3510200977325	38.792
32.7194120883942	38.822
33.4086101055145	38.826
33.6084229946136	38.856
34.5136749744415	38.86
31.9485101699829	38.888
31.7072908878326	38.892
33.1832418441772	38.921
31.8423998355865	38.924
32.4810059070587	38.954
33.8382179737091	38.958
32.3836920261383	38.986
31.1100540161133	38.989
32.6250050067902	39.019
32.4910619258881	39.022
30.1108770370483	39.049
30.1500430107117	39.052
28.5139999389648	39.078
28.7352020740509	39.081
29.3009388446808	39.107
29.1885869503021	39.11
28.1571140289307	39.135
28.5581479072571	39.139
34.016382932663	39.169
33.5926270484924	39.172
34.2116410732269	39.204
34.6258599758148	39.207
23.3618741035461	39.227
26.6550698280334	39.234
22.5677499771118	39.25
55.1807000637055	39.289
42.5845198631287	39.292
30.7541859149933	39.32
30.473002910614	39.323
30.9998331069946	39.351
31.3335158824921	39.354
30.9469821453094	39.382
30.6540758609772	39.385
34.6884150505066	39.417
34.7933220863342	39.42
31.1410908699036	39.448
31.0309810638428	39.451
31.1581838130951	39.479
31.7548630237579	39.483
38.4444780349731	39.518
37.9657969474792	39.521
31.7429010868072	39.55
31.6671419143677	39.553
31.8512890338898	39.582
31.8163630962372	39.585
31.102480173111	39.613
31.1335730552673	39.616
30.95818400383	39.644
31.0378320217133	39.647
36.8145098686218	39.681
36.9353048801422	39.684
30.891833782196	39.712
37.1692290306091	39.721
19.3532571792603	39.731
18.749223947525	39.74
22.3080668449402	39.754
20.7434680461884	39.761
45.2725920677185	39.799
41.2465670108795	39.802
32.9026701450348	39.832
32.5481350421906	39.835
31.1151459217072	39.863
31.4051260948181	39.866
30.2773940563202	39.893
30.1628019809723	39.897
20.2997500896454	39.914
42.782222032547	39.939
29.1644580364227	39.943
32.0523428916931	39.972
31.5552179813385	39.975
27.4958410263062	39.999
29.38121509552	40.004
29.0618288516998	40.028
31.1249051094055	40.035
38.0356478691101	40.066


==> (arxiv) Automatic Integration of BFT State Machine Replication into IoT /data/faulty_leader_throughput.txt <==
throughput timestamp
0.01265934956262	0
33.3660451422964	1.017
43.3925049309665	2.032
49.6592015579357	3.059
47.6190476190476	4.066
50.9803921568627	5.087
58.3580613254204	6.097
50.395256916996	7.11
57.0304818092429	8.127
55.8823529411765	9.146
42.8015564202335	10.175
51.6385302879841	11.181
63.1786771964462	12.194
54.4015825914936	13.205
49.2125984251969	14.222
54.7808764940239	15.225
58.8822355289421	16.227
52.1140609636185	17.244
56.8070519098923	18.265
0   19.2
0   20.2
0   21.2
0   22.2
10.2981105066       22.945
56.1023622047244	23.96
51.8962075848303	24.962
59.5121951219512	25.988
51.8962075848303	26.989
60.1577909270217	28.003
57.3122529644269	29.015
56.3106796116505	30.045
57.826520438684	31.048
62.7413127413127	32.084
70.2439024390244	33.109
58.8822355289421	34.111
63.3663366336634	35.122
64.7410358565737	36.126
60.0985221674877	37.14
66.7330677290837	38.144
65.6063618290258	39.151
62.1301775147929	40.164

==> (arxiv) Automatic Integration of BFT State Machine Replication into IoT /data/latency.txt <==
backlog latency
1   24.1455145444765
5   67.2476091091692
10  120.420090060381
25  291.250472955614
50  362.315737136983
100 443.595912804852
200 877.948607715465




==> (arxiv) Automatic Integration of BFT State Machine Replication into IoT /data/latency_replicated.txt <==
backlog latency
1   21.1708607632407
5   63.0705469998806
10  109.972276881227
25  244.660912649688
50  493.349804540213
100 978.88221263367
200 2003.92139472673




==> (arxiv) Automatic Integration of BFT State Machine Replication into IoT /data/throughput.txt <==
backlog throughput
1   83.4146150741248
5   89.3244408436898
10  92.0156529946205
25  89.8679715729164
50  150.68901436058
100 228.358321572424
200 233.180774681562

==> (arxiv) Automatic Integration of BFT State Machine Replication into IoT /data/throughput_replicated.txt <==
backlog throughput
1   47.1325580693867
5   95.1545724176609
10  99.984647731138
25  103.572754600431
50  103.340096471882
100 103.239337227156
200 99.9596958716391

==> data/bftsmart_0.txt <==
throughput latency
0.1590665	16.0324208225
0.36673886	18.546054725
0.7121423	19.609124259
1.3613653	20.9039821235
2.5639684	23.1203618645
3.6627703	24.9431311425
4.595126	26.8830514845
5.493393	28.5208620765
6.337558	30.4207546275
6.481578	33.572354749
5.3940983   48.20013372875

==> data/bftsmart_1k.txt <==
throughput latency
0.15136935	17.373578938
0.34509394	20.552682146
0.64122313	22.2861197075
1.1798577	24.847434637
1.9147984	32.1616253415
2.401487	39.8181863715
2.8062224	48.3304853225
2.7798772	51.3633917715

==> data/faulty_leader_latencies.txt <==
latency timestamp
60.5226550102234	0.159
57.3101620674133	0.181
65.2922480106354	0.225
66.3512389659882	0.248
52.5690140724182	0.277
59.559700012207	0.308
58.1442670822144	0.336
54.8170900344849	0.363
53.213917016983	0.39
48.8776910305023	0.412
47.0146129131317	0.437
48.921394109726	0.461
51.197783946991	0.488
47.5241279602051	0.509
48.5888040065765	0.537
51.7103359699249	0.561
47.8162548542023	0.585
47.6856081485748	0.609
39.2461180686951	0.624
42.6107399463654	0.652
62.2563450336456	0.687
54.5556280612946	0.706
44.3878378868103	0.731
47.2612972259522	0.754
49.6028890609741	0.781
44.926167011261	0.799
45.7889750003815	0.827
52.482589006424	0.852
51.0178780555725	0.879
47.4018700122833	0.9
46.0052130222321	0.925
45.8521959781647	0.946
40.7201437950134	0.966
43.3730669021606	0.989
40.8334209918976	1.007
50.9748969078064	1.04
66.4062759876251	1.073
49.8763871192932	1.09
57.4705679416657	1.131
47.2295010089874	1.138
55.9253580570221	1.187
56.9632940292358	1.195
76.0007200241089	1.263
75.827721118927	1.271
39.0938789844513	1.303
44.28200507164	1.316
34.3055460453033	1.337
42.4468710422516	1.358
56.3329668045044	1.394
61.0483729839325	1.42
45.1846089363098	1.439
35.9736630916595	1.456
39.5575981140137	1.479
41.7556171417236	1.498
35.4966289997101	1.514
40.6764588356018	1.538
45.5144209861755	1.56
40.1787970066071	1.579
37.7271859645843	1.598
41.8407828807831	1.621
41.3167870044708	1.639
38.2825150489807	1.659
39.3152658939362	1.679
35.3707602024078	1.695
39.6283571720123	1.719
49.9286458492279	1.745
44.8433339595795	1.764
49.2545590400696	1.794
51.8813350200653	1.816
36.7261199951172	1.831
29.6043429374695	1.846
33.356183052063	1.865
52.9884550571442	1.899
49.494833946228	1.914
36.4159917831421	1.935
36.7301008701324	1.951
34.1465470790863	1.97
35.6091470718384	1.987
40.5655901432037	2.01
43.4374189376831	2.031
40.6231439113617	2.051
36.7174899578094	2.068
50.9639530181885	2.102
60.0582149028778	2.128
44.89635181427	2.147
37.3893740177155	2.165
37.3063189983368	2.185
36.3962519168854	2.202
34.9975399971008	2.22
33.713809967041	2.236
40.9483830928803	2.261
42.7067029476166	2.279
35.7637557983398	2.297
38.2837190628052	2.317
73.7673480510712	2.371
69.0930891036987	2.386
32.7283539772034	2.404
34.2458801269531	2.421
36.4307329654694	2.44
34.1863250732422	2.455
33.6623849868774	2.474
37.3633918762207	2.493
34.7481169700623	2.509
34.6410620212555	2.528
34.8020980358124	2.544
33.8401432037354	2.562
33.0597407817841	2.577
35.168890953064	2.597
32.9818890094757	2.61
30.9860169887543	2.628
35.7604048252106	2.646
39.6211159229279	2.668
37.9829611778259	2.685
34.9058558940887	2.703
41.3186020851135	2.726
41.8269870281219	2.745
38.8593621253967	2.765
44.6764841079712	2.79
59.7658460140228	2.825
55.4558250904083	2.845
35.4984440803528	2.861
33.6399209499359	2.879
34.4781918525696	2.895
36.5926580429077	2.916
34.9009490013123	2.93
45.9633071422577	2.962
46.3180449008942	2.977
31.2566249370575	2.994
37.5232610702515	3.014
35.922070980072	3.03
43.7556760311127	3.058
75.8547580242157	3.106
52.6585690975189	3.111
51.2549498081207	3.157
51.910982131958	3.163
37.8462219238281	3.195
46.2360451221466	3.21
39.835725069046	3.235
39.4508941173553	3.249
33.4567198753357	3.269
39.1413791179657	3.289
34.8369669914246	3.304
36.36177110672	3.325
39.5455420017242	3.343
33.9475121498108	3.359
31.287810087204	3.375
38.567920923233	3.398
35.1296877861023	3.41
32.8411140441895	3.431
41.4843611717224	3.452
35.7532570362091	3.467
53.5883030891418	3.506
44.82044506073	3.512
52.7159950733185	3.558
55.0529210567474	3.567
58.4955048561096	3.617
55.6489350795746	3.623
51.9796490669251	3.669
51.8510940074921	3.675
49.6351490020752	3.719
50.5660669803619	3.726
49.4216690063477	3.769
48.3425660133362	3.774
34.3067309856415	3.803
45.9898250102997	3.82
35.8585159778595	3.839
35.1599841117859	3.856
32.9106130599976	3.872
31.554141998291	3.887
31.7545101642609	3.904
31.4088840484619	3.919
31.9181938171387	3.936
35.0598001480103	3.954
33.3770160675049	3.97
32.083193063736	3.987
32.0268969535828	4.002
31.8532130718231	4.019
32.4150240421295	4.034
30.8214619159698	4.05
34.6858401298523	4.069
37.2938749790192	4.087
35.7657008171082	4.105
30.8668320178986	4.118
36.1785500049591	4.142
43.7659361362457	4.162
41.0137898921967	4.183
37.6410939693451	4.2
33.568384885788	4.216
34.1212890148163	4.234
32.4947271347046	4.249
32.4454870223999	4.267
37.2921340465546	4.287
35.446074962616	4.302
31.0120899677277	4.318
31.1960339546204	4.334
28.6623311042786	4.346
34.7225611209869	4.369
35.8454229831696	4.382
29.0553278923035	4.398
35.5419070720673	4.418
41.4086391925812	4.439
34.8905611038208	4.453
39.3658030033112	4.479
37.9468700885773	4.491
34.9880220890045	4.514
49.2007257938385	4.541
53.5403959751129	4.568
58.0207860469818	4.599
45.8050119876862	4.614
30.8593690395355	4.63
33.6453850269318	4.647
47.8609030246735	4.678
37.1249139308929	4.685
44.0139517784119	4.722
43.354031085968	4.728
43.9226741790772	4.766
42.6887581348419	4.771
36.7619159221649	4.803
43.9397668838501	4.815
56.3426330089569	4.86
49.0533390045166	4.864
52.0885739326477	4.912
52.4586260318756	4.917
45.1440360546112	4.957
44.8572781085968	4.962
39.6662449836731	4.997
39.8514471054077	5.002
43.1326620578766	5.04
43.5680840015411	5.046
27.7946898937225	5.068
37.7994999885559	5.084
43.2622170448303	5.112
44.6938908100128	5.129
33.5710339546204	5.145
32.4559500217438	5.161
37.0426909923553	5.183
34.9388189315796	5.196
30.490373134613	5.213
30.9407019615173	5.227
29.8062109947205	5.243
35.2627241611481	5.263
37.8851289749146	5.281
32.2351920604706	5.295
27.5359327793121	5.309
32.9667789936066	5.328
37.0280990600586	5.346
33.5269410610199	5.362
27.5199329853058	5.374
28.1855571269989	5.39
36.0345151424408	5.41
34.682746887207	5.425
34.2986760139465	5.444
36.6014540195465	5.462
38.3623850345612	5.483
40.5477378368378	5.503
39.8097069263458	5.523
34.8754680156708	5.538
36.1887898445129	5.559
40.7643477916718	5.579
32.9435200691223	5.592
28.580775976181	5.607
29.1983640193939	5.622
29.1937530040741	5.637
29.3011028766632	5.651
30.6937038898468	5.667
27.6980979442596	5.679
31.715714931488	5.699
40.0042979717255	5.719
38.7451419830322	5.738
34.4674899578094	5.754
31.6552338600159	5.77
32.3791348934174	5.786
30.6813900470734	5.801
31.6254191398621	5.818
39.5851540565491	5.841
35.4911859035492	5.854
30.4040768146515	5.871
31.5589570999145	5.886
29.4628441333771	5.901
31.0278310775757	5.917
31.9996199607849	5.933
32.8355951309204	5.95
33.5989601612091	5.967
32.1873400211334	5.982
33.9198458194733	6.001
32.7463359832764	6.015
33.4465529918671	6.035
33.3794798851013	6.049
32.1723961830139	6.067
32.1817669868469	6.081
31.1718299388885	6.098
31.0769419670105	6.113
30.0073211193085	6.129
29.9054141044617	6.143
36.2482721805573	6.165
111.650033950806	6.254
97.2016279697418	6.262
49.8193688392639	6.305
50.3355510234833	6.313
66.5864598751068	6.371
68.3405389785767	6.382
44.966796875	6.417
47.6465349197388	6.429
32.1829879283905	6.449
34.2596199512482	6.464
34.8499488830566	6.484
34.7137470245361	6.499
32.5384857654572	6.517
33.8024580478668	6.533
33.8977899551392	6.551
32.5692081451416	6.566
33.3514058589935	6.584
33.1468150615692	6.599
36.5132701396942	6.621
31.6667528152466	6.631
34.4747490882874	6.656
39.2787110805511	6.671
34.7304689884186	6.691
34.8399131298065	6.706
31.376070022583	6.722
31.9159910678864	6.738
31.2087378501892	6.754
31.3830509185791	6.769
31.0058681964874	6.785
29.7921009063721	6.799
30.3095030784607	6.816
58.231173992157	6.858
47.7987179756165	6.864
40.218092918396	6.898
40.5575339794159	6.905
39.0675458908081	6.937
40.1350929737091	6.945
25.8982040882111	6.963
37.284597158432	6.982
33.4121270179749	6.997
30.2813930511475	7.013
41.2490468025208	7.038
46.9362988471985	7.06
38.2041079998016	7.077
30.6218709945679	7.091
35.8843860626221	7.113
35.4509439468384	7.127
31.9833800792694	7.145
40.3925180435181	7.167
38.3218848705292	7.184
30.25896692276	7.198
32.4783940315247	7.217
31.4753830432892	7.229
27.7130610942841	7.244
30.6485569477081	7.26
29.9724690914154	7.275
28.4030368328094	7.289
37.3170969486237	7.312
37.5876688957214	7.327
28.8746259212494	7.341
29.9048399925232	7.357
30.4328360557556	7.372
29.409991979599	7.386
31.260143995285	7.403
32.9722599983215	7.42
32.952409029007	7.436
40.357127904892	7.46
37.5298910140991	7.474
32.0248050689697	7.492
32.7014851570129	7.507
32.2192471027374	7.525
33.9834010601044	7.541
33.7630319595337	7.559
31.2936811447144	7.573
35.0305769443512	7.594
39.0620269775391	7.612
33.9407901763916	7.628
29.5820829868317	7.642
33.1028528213501	7.662
44.2883760929108	7.686
38.283255815506	7.7
32.4250798225403	7.719
34.9027268886566	7.735
30.9838130474091	7.75
42.3470199108124	7.778
44.0094890594482	7.794
33.4885349273682	7.811
32.3489880561829	7.827
29.8771550655365	7.841
29.778951883316	7.857
31.3681070804596	7.873
45.4141809940338	7.903
55.0579209327698	7.928
39.6504490375519	7.942
29.7405998706818	7.958
32.501856803894	7.975
35.5316851139069	7.994
39.3018400669098	8.015
37.4015591144562	8.031
33.4712560176849	8.048
34.7479500770569	8.066
37.2516529560089	8.086
34.9007821083069	8.101
33.4156827926636	8.119
38.2991449832916	8.14
38.4209771156311	8.158
34.8881340026855	8.175
36.9189879894257	8.195
33.7928650379181	8.209
33.7604579925537	8.229
35.540647983551	8.245
32.2508959770203	8.262
34.7529871463776	8.28
33.956864118576	8.296
30.9898869991302	8.311
33.4592571258545	8.329
34.2727868556976	8.345
38.2002758979797	8.368
40.4678130149841	8.386
36.042200088501	8.404
33.086925983429	8.419
30.5208349227905	8.435
36.9814510345459	8.457
43.7312870025635	8.479
34.426600933075	8.491
32.2657110691071	8.511
34.5426931381226	8.526
30.5921308994293	8.542
30.7914259433746	8.557
32.5883939266205	8.575
31.9243049621582	8.589
29.7691559791565	8.605
33.4166829586029	8.623
47.0184469223022	8.652
44.6815030574799	8.668
28.7785160541534	8.681
32.8420579433441	8.701
33.1210560798645	8.714
35.8519420623779	8.737
35.5185930728912	8.75
30.3462071418762	8.767
42.4069459438324	8.793
41.7135260105133	8.809
32.0043420791626	8.825
30.3437809944153	8.84
30.9459249973297	8.856
35.9056820869446	8.876
40.5011270046234	8.897
33.1054079532623	8.909
31.3601441383362	8.928
33.9212899208069	8.943
30.7409629821777	8.959
32.5853741168976	8.976
31.2999041080475	8.991
34.0400669574738	9.011
92.9769401550293	9.084
79.1624729633331	9.09
44.9802408218384	9.129
46.885281085968	9.137
33.9897339344025	9.163
40.214390039444	9.177
27.9198560714722	9.192
32.7741510868073	9.21
32.3572840690613	9.224
41.5221750736237	9.252
41.1342890262604	9.266
67.8583388328552	9.32
60.2250099182129	9.326
48.5188980102539	9.369
50.1909589767456	9.376
55.0174400806427	9.424
56.3875029087067	9.433
43.5548071861267	9.468
41.8164701461792	9.475
58.1693599224091	9.526
55.335510969162	9.531
47.8907918930054	9.575
47.8203861713409	9.579
54.0290589332581	9.629
54.5333330631256	9.633
40.6514229774475	9.67
42.6243150234222	9.676
29.6932859420776	9.699
37.0270249843597	9.713
28.1128730773926	9.728
29.6370830535889	9.743
29.6248428821564	9.757
58.3398771286011	9.801
49.2614479064941	9.807
47.8982918262482	9.85
46.7481338977814	9.854
50.3795320987701	9.9
50.4261059761047	9.904
47.1971678733826	9.947
48.4889719486237	9.953
47.3880360126495	9.995
47.0414099693298	10
50.4814391136169	10.046
51.9734449386597	10.052
45.9750289916992	10.092
45.6851060390472	10.098
40.4487211704254	10.133
40.9078650474548	10.14
42.8302199840546	10.176
41.4513239860535	10.181
39.6622641086578	10.216
39.6097090244293	10.221
43.3547899723053	10.259
43.1365880966187	10.264
45.5972170829773	10.305
47.7781639099121	10.312
28.4696481227875	10.334
42.0485408306122	10.355
33.1282410621643	10.367
28.1233720779419	10.383
28.4338698387146	10.396
37.9961111545563	10.421
70.4659299850464	10.467
58.4004690647125	10.48
30.9299440383911	10.498
29.478935956955	10.509
41.5568599700928	10.539
35.5601289272308	10.545
47.5299608707428	10.587
47.9179029464722	10.593
47.7917559146881	10.635
47.3679630756378	10.641
49.3557438850403	10.685
47.9111258983612	10.689
51.6443920135498	10.737
55.4754178524017	10.745
31.0399789810181	10.768
35.4364268779755	10.78
29.3763630390167	10.797
30.7773330211639	10.811
30.7955000400543	10.828
31.7474551200867	10.843
31.9110291004181	10.86
29.9726178646088	10.873
28.2535569667816	10.889
26.160462141037	10.899
32.256952047348	10.921
33.7827730178833	10.933
28.4860360622406	10.95
30.5552978515625	10.964
35.3654079437256	10.985
33.2724068164825	10.997
34.6324329376221	11.02
38.6349380016327	11.036
30.1372089385986	11.05
31.4817540645599	11.068
34.0294749736786	11.084
29.4717140197754	11.097
26.9077341556549	11.111
27.0108249187469	11.124
22.2179560661316	11.134
27.4357109069824	11.152
30.78511095047	11.165
26.2412388324738	11.178
26.9694561958313	11.192
24.4634568691254	11.203
28.421019077301	11.22
27.6962280273437	11.231
44.91659283638	11.265
39.0281019210815	11.27
27.5232660770416	11.293
40.6427748203278	11.311
29.787082195282	11.323
27.5449509620667	11.338
27.7535049915314	11.351
42.7501850128174	11.381
35.1372621059418	11.386
41.754487991333	11.424
42.3145389556885	11.429
36.2086801528931	11.46
39.6376528739929	11.468
31.0787198543549	11.491
32.6014859676361	11.501
37.7180008888245	11.529
45.7655310630798	11.547
35.0637631416321	11.564
31.4901430606842	11.579
28.3291680812836	11.593
29.776878118515	11.608
28.8885519504547	11.622
26.6838278770447	11.635
27.8798749446869	11.65
31.498753786087	11.667
30.5612609386444	11.68
29.5860650539398	11.697
27.9125220775604	11.709
33.1499629020691	11.73
36.1036069393158	11.745
30.2628750801086	11.76
30.8063149452209	11.776
30.2196891307831	11.791
26.7882351875305	11.803
32.1018228530884	11.823
34.3022871017456	11.837
30.6341300010681	11.854
31.9388980865479	11.869
28.8042380809784	11.883
28.1885380744934	11.898
32.9266312122345	11.916
30.7907779216766	11.928
34.3022880554199	11.95
37.8875551223755	11.966
29.0766429901123	11.979
28.431666135788	11.995
29.1972899436951	12.009
29.132865190506	12.024
29.204549074173	12.038
29.4350850582123	12.054
29.2536599636078	12.067
27.7076170444489	12.082
29.722785949707	12.097
29.2507519721985	12.111
27.4866001605988	12.125
31.7965838909149	12.143
31.216903924942	12.156
27.2938239574432	12.171
24.9514532089233	12.181
29.3817698955536	12.2
29.3736958503723	12.211
30.592983007431	12.231
35.1407618522644	12.246
29.0552539825439	12.26
29.2034938335419	12.276
28.0322439670563	12.288
28.2292611598969	12.304
27.5850429534912	12.316
26.2897391319275	12.33
27.3199899196625	12.343
25.605299949646	12.356
27.6126730442047	12.371
36.9452848434448	12.393
27.7742459774017	12.399
42.311558008194	12.436
40.8049027919769	12.44
42.0100610256195	12.478
42.174576997757	12.482
48.3102519512177	12.526
47.5376839637756	12.53
34.1521770954132	12.561
36.0830688476562	12.566
43.4076969623566	12.604
41.4702680110931	12.608
52.3740899562836	12.657
52.3818311691284	12.661
50.354642868042	12.707
50.4730679988861	12.711
41.763081073761	12.749
41.6447670459747	12.753
43.0864219665527	12.792
43.1922731399536	12.796
41.9857459068298	12.834
42.3903360366821	12.839
40.1295008659363	12.875
39.5796160697937	12.879
41.6612300872803	12.916
42.1137070655823	12.921
37.4824481010437	12.954
37.0386731624603	12.958
39.4257290363312	12.994
40.5828869342804	12.999
38.272588968277	13.032
39.0810649394989	13.038
38.0488500595093	13.07
38.7660670280457	13.077
36.2760488986969	13.107
34.1433260440826	13.111
44.7352621555328	13.152
44.02978515625	13.155
51.3459129333496	13.203
51.5068380832672	13.207
53.9397630691528	13.257
55.1123290061951	13.262
45.8622159957886	13.303
44.4953370094299	13.307
45.0437397956848	13.348
45.245552778244	13.352
44.2940979003906	13.393
44.3221161365509	13.397
46.5616731643677	13.439
46.6552841663361	13.444
45.2719421386719	13.485
45.0698330402374	13.489
50.426717042923	13.535
51.0044720172882	13.54
38.0945727825165	13.574
41.5796749591827	13.582
47.7735340595245	13.621
44.1703770160675	13.626
39.4388949871063	13.661
40.432776927948	13.667
46.786670923233	13.708
45.8524560928345	13.712
28.8687379360199	13.737
36.6150650978088	13.749
29.9028770923614	13.767
37.6876499652863	13.787
32.8617060184479	13.8
30.1925790309906	13.817
29.9549129009247	13.83
28.1351509094238	13.846
27.2253799438477	13.857
28.0432250499725	13.874
29.5756940841675	13.887
31.1038119792938	13.905
34.465803861618	13.922
35.697331905365	13.941
32.8828730583191	13.955
29.0592169761658	13.97
32.3280811309814	13.988
50.5228090286255	14.021
38.0778138637543	14.026
27.8086709976196	14.049
40.8313658237457	14.067
37.7179651260376	14.087
41.1249191761017	14.108
37.8529078960419	14.125
29.2010858058929	14.138
30.5765941143036	14.156
30.0083949565887	14.168
26.8219940662384	14.183
31.4156799316406	14.199
55.6536388397217	14.239
44.3146347999573	14.244
40.2845001220703	14.279
40.5869610309601	14.285
40.7534399032593	14.32
39.9488730430603	14.325
41.3149180412293	14.361
40.5051469802856	14.365
28.0529100894928	14.39
47.001855134964	14.413
46.9209849834442	14.437
54.6858689785004	14.467
44.229208946228	14.481
31.9844720363617	14.5
31.4524209499359	14.513
34.9798190593719	14.535
32.3877100944519	14.545
29.2508080005646	14.564
31.9367880821228	14.577
28.8989229202271	14.593
29.584193944931	14.607
31.6604189872742	14.625
30.2692070007324	14.638
28.5013511180878	14.654
29.2262530326843	14.667
28.8831448554993	14.683
29.0071620941162	14.696
29.382826089859	14.712
29.7640628814697	14.726
28.0699470043182	14.741
31.3807361125946	14.758
29.4351961612701	14.77
28.0797250270844	14.786
34.4484341144562	14.805
31.8326210975647	14.818
28.2715940475464	14.833
26.0669438838959	14.844
30.9877388477325	14.865
30.873498916626	14.875
38.6877160072327	14.903
50.4224390983582	14.926
52.6708478927612	14.956
45.4781818389893	14.971
38.5487539768219	14.995
36.0482370853424	15.008
56.0443210601807	15.051
47.2554268836975	15.055
41.9939119815826	15.093
42.5375192165375	15.098
42.7529058456421	15.136
45.0733330249786	15.143
48.8646731376648	15.185
46.5550990104675	15.19
37.2726709842682	15.223
39.5937099456787	15.229
42.8929240703583	15.266
40.3000371456146	15.27
45.2228131294251	15.311
44.933464050293	15.315
52.3000731468201	15.363
51.9455199241638	15.367
26.4437191486359	15.39
36.7480459213257	15.404
27.0620291233063	15.417
24.7158069610596	15.429
24.4528830051422	15.442
25.3493390083313	15.454
31.9086389541626	15.474
31.8983619213104	15.486
22.8156180381775	15.497
23.4461681842804	15.51
32.920334815979	15.53
31.6707708835602	15.542
25.9091119766235	15.556
26.8612349033356	15.569
25.2712090015411	15.581
25.1115629673004	15.594
25.152302980423	15.606
27.2203981876373	15.621
24.8556020259857	15.631
27.3718049526215	15.649
29.5180649757385	15.661
25.0829520225525	15.674
26.6246070861816	15.688
26.4095709323883	15.7
27.6780428886414	15.716
27.5236361026764	15.728
25.4104130268097	15.741
25.7834281921387	15.754
26.3239979743958	15.768
26.9780850410461	15.781
27.4033420085907	15.795
26.8167722225189	15.808
27.6355249881744	15.823
31.0402579307556	15.839
32.6887819766998	15.856
28.8834040164947	15.868
27.0364742279053	15.883
48.909618139267	15.917
45.5066261291504	15.929
28.1018359661102	15.945
65.9036889076233	15.995
53.1872329711914	15.999
45.6374950408936	16.04
44.9099819660187	16.044
43.9743220806122	16.085
44.9046678543091	16.089
43.3815500736237	16.128
42.5731489658356	16.132
41.620304107666	16.17
41.7009708881378	16.173
36.4442341327667	16.206
36.40771484375	16.21
34.4468789100647	16.241
34.4272680282593	16.245
36.2446801662445	16.277
36.6448609828949	16.281
36.4675300121307	16.314
36.9351191520691	16.318
41.4258060455322	16.355
40.5883309841156	16.359
31.6762890815735	16.387
35.3638911247253	16.395
38.8169560432434	16.426
35.134467124939	16.43
38.5935869216919	16.465
39.4008400440216	16.469
35.7423131465912	16.501
35.6100180149078	16.505
35.1663360595703	16.536
35.0734670162201	16.54
35.6748139858246	16.572
35.2388727664947	16.576
36.9023599624634	16.609
36.6622319221497	16.613
39.7248558998108	16.649
39.9509840011597	16.653
40.1781299114227	16.689
40.6020720005035	16.693
36.7835650444031	16.726
37.3915410041809	16.731
39.5667088031769	16.766
38.4833660125732	16.77
45.1940360069275	16.811
45.1142218112946	16.815
38.3274600505829	16.85
38.9641950130463	16.854
45.4147379398346	16.895
45.2876269817352	16.899
40.2328159809113	16.935
39.8293929100037	16.939
38.3268489837646	16.974
39.3043599128723	16.979
39.5145239830017	17.014
38.9010109901428	17.018
36.6032509803772	17.05
38.3432929515839	17.056
35.9704229831696	17.087
35.7012209892273	17.092
33.2305738925934	17.12
33.81627202034	17.126
35.9760890007019	17.156
34.3881759643555	17.161
39.1761200428009	17.196
39.7776889801025	17.201
40.2529270648956	17.236
39.8943920135498	17.241
25.8218541145325	17.262
32.174192905426	17.273
31.3114960193634	17.294
44.8469278812408	17.318
46.4759340286255	17.34
43.4550681114197	17.362
32.1176562309265	17.373
26.8818271160126	17.389
30.3183929920197	17.403
25.6014850139618	17.415
24.410031080246	17.428
24.5362341403961	17.44
24.6240859031677	17.453
25.1233599185944	17.465
27.9114849567413	17.481
26.9873631000519	17.492
26.5722188949585	17.507
26.2060539722443	17.519
27.1566209793091	17.535
27.2259728908539	17.546
34.8148579597473	17.57
36.3099570274353	17.583
27.143306016922	17.597
26.5017371177673	17.609
25.4048759937286	17.623
23.7161297798157	17.633
42.1868929862976	17.665
35.3189649581909	17.669
37.4668550491333	17.703
37.9792768955231	17.707
37.7975568771362	17.741
37.8308341503143	17.745
40.0548169612885	17.781
39.5401170253754	17.784
40.8095700740814	17.822
40.8644030094147	17.825
41.7298219203949	17.864
41.754154920578	17.867
39.2370829582214	17.903
40.1550760269165	17.907
42.5729258060455	17.946
41.5031940937042	17.949
40.3577959537506	17.986
40.3297410011292	17.99
37.5414469242096	18.024
37.6741499900818	18.027
36.7971940040588	18.061
36.8724899291992	18.064
38.2310900688171	18.099
38.3493301868439	18.103
38.8548259735107	18.138
39.0204727649689	18.142
38.0596470832825	18.176
37.802444934845	18.18
37.869833946228	18.214
37.8925738334656	18.218
37.5265209674835	18.252
37.4117078781128	18.255
40.9617540836334	18.293
41.0634570121765	18.297
31.9709718227386	18.325
32.3530430793762	18.329
42.1539299488068	18.367
41.8054320812225	18.371
44.3191540241241	18.412
52.1915180683136	18.423
4455.26031708717	22.867
4456.44286394119	22.88
43.7491219043732	22.911
46.4770259857178	22.927
33.2302219867706	22.945
43.4543459415436	22.97
35.2610211372375	22.98
29.9174149036407	23.001
31.5611429214478	23.012
29.8197479248047	23.03
32.0127868652344	23.044
31.6165299415588	23.062
32.2075819969177	23.077
33.5138862133026	23.096
32.5852270126343	23.109
38.0381479263306	23.134
42.3376688957214	23.152
31.6774940490723	23.166
32.8329470157623	23.185
31.6729190349579	23.198
34.2827880382538	23.219
31.8490288257599	23.23
45.0385930538178	23.264
39.4586369991302	23.269
34.1940100193024	23.299
37.4558930397034	23.307
38.8044559955597	23.338
48.1996049880982	23.355
30.8119080066681	23.369
27.1220481395721	23.383
25.1299331188202	23.394
29.9738960266113	23.413
35.2328729629517	23.43
28.3743710517883	23.442
27.0876958370209	23.457
32.0506570339203	23.474
27.3544340133667	23.485
26.6372001171112	23.501
29.0838470458984	23.514
28.4551661014557	23.529
27.9988930225372	23.542
28.4516479969025	23.558
24.9176390171051	23.567
33.8182919025421	23.592
34.6779508590698	23.602
40.3808329105377	23.633
35.0932819843292	23.637
29.3735120296478	23.662
35.3615758419037	23.673
26.9762160778046	23.689
26.8223638534546	23.7
48.7474708557129	23.738
42.7157411575317	23.743
34.4487860202789	23.773
36.5110120773315	23.779
36.306382894516	23.809
51.8306319713593	23.831
61.8495910167694	23.871
43.8511390686035	23.875
45.3868501186371	23.917
45.5285329818726	23.921
40.4146289825439	23.957
39.9359838962555	23.961
39.8244121074676	23.997
41.2076420783997	24.002
42.811888217926	24.04
73.2680020332336	24.076
38.984955072403	24.079
44.5955410003662	24.121
44.8406870365143	24.124
40.721312046051	24.161
40.4682948589325	24.165
37.5069479942322	24.199
37.7190198898315	24.203
35.7873139381409	24.235
36.217679977417	24.239
38.8338630199432	24.274
40.8694591522217	24.28
36.3054759502411	24.31
36.366308927536	24.317
24.3613469600677	24.335
27.6728949546814	24.345
21.4023139476776	24.357
24.2185699939728	24.369
23.6196310520172	24.38
25.7425031661987	24.395
54.0055978298187	24.435
44.2629878520966	24.439
36.7369911670685	24.472
37.4754109382629	24.477
32.527764081955	24.504
32.6749122142792	24.51
21.7642560005188	24.526
60.3412330150604	24.571
50.4742171764374	24.577
34.6723411083221	24.605
32.9656870365143	24.61
35.7474799156189	24.641
35.0939290523529	24.645
38.9432139396667	24.68
38.860326051712	24.684
34.9918751716614	24.715
34.6694700717926	24.719
38.4450888633728	24.754
39.7845039367676	24.759
39.4900438785553	24.794
38.374274969101	24.797
34.4131388664246	24.828
36.2773840427399	24.834
47.4846658706665	24.876
45.5874588489533	24.88
32.4550619125366	24.908
32.4682099819183	24.912
35.9057939052582	24.945
35.6817770004272	24.948
35.1086149215698	24.98
37.7644460201263	24.986
23.353816986084	25.003
27.8790969848633	25.014
22.0979568958282	25.025
22.3518071174622	25.036
24.1774039268494	25.05
23.0888390541077	25.06
24.9577860832214	25.075
25.0151009559631	25.085
22.8971741199493	25.098
22.9890251159668	25.108
23.2357079982758	25.121
23.171003818512	25.131
21.159019947052	25.143
26.15238904953	25.158
29.527694940567	25.173
24.2772181034088	25.182
22.5064730644226	25.196
23.7864260673523	25.206
24.6397149562836	25.221
46.4926929473877	25.253
35.1386520862579	25.256
37.5157070159912	25.29
37.5988731384277	25.294
30.1510050296783	25.32
30.1691157817841	25.324
33.5568671226501	25.354
33.5086450576782	25.358
34.6999890804291	25.389
34.6920070648193	25.392
32.46169090271	25.422
32.4678211212158	25.425
34.6853399276733	25.456
34.638081073761	25.46
38.4296259880066	25.495
38.8224191665649	25.499
40.0197620391846	25.535
39.5087478160858	25.538
42.4552619457245	25.578
42.5684638023377	25.581
37.6186690330505	25.615
37.5009660720825	25.619
38.3408119678497	25.654
38.4722549915314	25.657
37.3277270793915	25.691
37.6790208816528	25.695
36.7295830249786	25.728
43.9544539451599	25.739
41.0509021282196	25.769
33.4270360469818	25.773
40.4978139400482	25.81
41.0022170543671	25.814
46.9317450523377	25.857
46.2914159297943	25.86
39.4193217754364	25.897
39.5914311408997	25.9
36.3308100700378	25.933
36.3119950294495	25.936
36.3421049118042	25.97
36.0923669338226	25.973
42.4442250728607	26.012
43.1401078701019	26.016
39.3409149646759	26.052
38.9225671291351	26.055
36.8155090808868	26.089
37.4025230407715	26.093
37.5566699504852	26.126
36.976655960083	26.13
44.0683419704437	26.17
44.1009519100189	26.174
34.5716381072998	26.205
34.8916909694672	26.209
27.0203070640564	26.232
36.0872919559479	26.245
22.1927721500397	26.255
47.6286280155182	26.293
41.5050461292267	26.296
28.0351700782776	26.321
73.0371708869934	26.369
52.7044231891632	26.374
44.9024457931519	26.414
43.7409369945526	26.418
42.1788010597229	26.457
42.1681709289551	26.46
37.3374490737915	26.494
37.4149858951569	26.498
35.3032250404358	26.53
35.5785000324249	26.533
39.2211940288544	26.569
38.9340300559998	26.572
23.351466178894	26.592
33.408313035965	26.606
25.3016731739044	26.618
42.3168370723724	26.648
34.4384908676147	26.652
41.3114738464356	26.69
40.6734600067139	26.693
39.8589479923248	26.73
39.9945209026337	26.733
34.2207508087158	26.764
41.4083800315857	26.78
24.07847905159	26.788
40.852217912674	26.821
35.5672409534454	26.824
38.3344969749451	26.859
38.5257730484009	26.863
37.5257630348206	26.897
37.5935580730438	26.9
35.5944628715515	26.933
37.6026139259338	26.938
42.6668708324432	26.975
40.6467199325562	26.979
22.9667279720306	26.998
68.8579068183899	27.048
54.5581121444702	27.053
40.4418320655823	27.088
38.9040849208832	27.092
25.6606509685516	27.114
31.9382140636444	27.124
23.208281993866	27.138
25.0531010627747	27.149
24.6676778793335	27.162
23.2740039825439	27.173
23.006765127182	27.185
23.469743013382	27.196
23.2901151180267	27.209
24.160108089447	27.221
22.7776560783386	27.232
23.1637089252472	27.244
23.0385608673096	27.255
23.7243340015411	27.268
22.6969528198242	27.278
22.9654881954193	27.291
23.1900961399078	27.301
24.9268980026245	27.316
24.736289024353	27.326
24.2894949913025	27.34
27.7660608291626	27.354
29.5220839977264	27.37
26.4729039669037	27.38
44.4012467861176	27.414
37.5577809810638	27.418
36.6754357814789	27.451
36.7231030464172	27.455
31.9544730186462	27.483
31.8700292110443	27.487
37.2487089633942	27.521
37.2454879283905	27.524
32.7800960540771	27.553
33.2475371360779	27.557
35.0648930072784	27.589
34.5706191062927	27.592
26.2531838417053	27.615
56.9751119613647	27.649
62.7521030902863	27.678
40.0277619361877	27.689
26.6668660640717	27.705
46.0724918842316	27.736
34.9694309234619	27.74
36.5993990898132	27.772
38.7956788539886	27.779
32.4610249996185	27.805
30.9044809341431	27.81
35.8104989528656	27.841
34.7244141101837	27.844
35.468001127243	27.877
36.2327539920807	27.881
35.8060908317566	27.913
35.9922380447388	27.917
43.4910500049591	27.956
42.7185180187225	27.96
41.184455871582	27.998
43.8631579875946	28.004
37.8323719501495	28.036
37.1580250263214	28.041
34.6987290382385	28.071
35.5087230205536	28.077
38.1111099720001	28.109
37.9098708629608	28.115
47.3247971534729	28.156
46.6112840175629	28.162
42.5344269275665	28.199
42.5448160171509	28.204
35.6636838912964	28.235
36.2238659858704	28.241
37.5522811412811	28.273
36.7577321529388	28.278
31.9008059501648	28.305
32.1549708843231	28.31
40.8043670654297	28.346
41.4998059272766	28.351
35.5687789916992	28.381
34.1513631343842	28.386
35.924535036087	28.417
35.9817011356354	28.422
33.202112197876	28.451
33.8868100643158	28.456
29.6781949996948	28.481
30.4763178825378	28.487
36.1870138645172	28.517
35.1380219459534	28.522
46.5290257930756	28.569
47.0787811279297	28.564
25.9761490821838	28.59
43.3306798934937	28.612
31.2785708904266	28.622
35.4131309986114	28.648
37.966667175293	28.66
30.0782289505005	28.678
28.0957989692688	28.688
29.1780691146851	28.707
31.0260729789734	28.719
23.490797996521	28.731
23.9142200946808	28.743
25.4988389015198	28.757
25.4705789089203	28.769
28.8664600849152	28.786
38.4997179508209	28.808
37.5426330566406	28.823
27.8833010196686	28.836
24.9240469932556	28.848
25.505744934082	28.861
24.6082148551941	28.873
25.5733189582825	28.887
29.0369770526886	28.903
27.7396168708801	28.915
27.7710981369019	28.93
30.3520970344543	28.946
31.8507699966431	28.962
30.2788379192352	28.976
26.91330909729	28.989
25.1578590869904	29.001
25.5929670333862	29.015
26.854346036911	29.028
24.1121821403503	29.04
23.8373141288757	29.052
25.31276512146	29.065
25.2168400287628	29.078
27.005900144577	29.092
26.3349061012268	29.104
25.5581340789795	29.118
42.5949268341064	29.147
34.8576350212097	29.153
51.6169309616089	29.199
50.3313481807709	29.203
38.3427751064301	29.237
39.9108550548553	29.243
44.831316947937	29.282
42.0499119758606	29.286
41.4542138576508	29.324
41.4613430500031	29.327
37.6434469223022	29.362
39.287082195282	29.367
40.3483328819275	29.408
46.2451581954956	29.413
38.9247329235077	29.447
37.0961740016937	29.45
36.8376581668854	29.484
36.6754360198975	29.487
36.8632500171661	29.521
38.0497589111328	29.525
39.1976759433746	29.56
40.6818490028381	29.566
34.4053239822388	29.594
35.8803310394287	29.602
29.6183428764343	29.624
30.0131549835205	29.632
24.0567009449005	29.648
37.4277079105377	29.67
33.5303502082825	29.682
32.9851679801941	29.703
35.9444971084595	29.718
26.0615928173065	29.729
38.77601313591	29.757
31.8948249816895	29.761
36.2054400444031	29.793
37.2623200416565	29.798
37.662132024765	29.831
35.8040909767151	29.834
41.3945469856262	29.872
41.2043821811676	29.875
40.9492728710175	29.913
42.6556489467621	29.918
32.2810261249542	29.946
30.8277778625488	29.949
47.6750910282135	29.994
47.8953669071198	29.997
37.5818181037903	30.031
37.3180799484253	30.034
41.3103818893433	30.073
41.3951399326325	30.076
39.4596359729767	30.112
40.5199239253998	30.117
38.3907930850983	30.151
37.4052460193634	30.154
37.2531361579895	30.188
37.1543772220612	30.191
29.1608839035034	30.217
31.8273260593414	30.223
34.6277668476105	30.252
33.4806458950043	30.257
39.3380818367004	30.291
39.0373251438141	30.296
40.6293869018555	30.332
41.1575858592987	30.337
37.7477059364319	30.37
38.8522338867187	30.376
42.181449174881	30.412
40.7209050655365	30.417
36.6167151927948	30.449
36.4003269672394	30.454
45.3882200717926	30.495
44.2059140205383	30.498
36.7770648002625	30.532
38.5222918987274	30.537
39.1983058452606	30.571
39.5604128837585	30.576
34.9472458362579	30.606
33.4824981689453	30.61
35.3543908596039	30.642
35.2320399284363	30.645
42.8482398986816	30.684
43.7379369735718	30.689
31.8955109119415	30.717
36.0653669834137	30.725
27.3055460453033	30.744
29.0104961395264	30.755
25.5740230083466	30.77
24.9441390037537	30.78
26.0809259414673	30.796
26.199943780899	30.806
25.2958948612213	30.821
25.0355091094971	30.831
23.1878931522369	30.845
23.6384270191193	30.855
21.7385900020599	30.867
24.5981788635254	30.88
23.463632106781	30.89
22.7292301654816	30.902
28.9861998558044	30.919
26.4795339107513	30.929
37.3815789222717	30.957
34.2849550247192	30.963
20.9139659404755	30.978
24.7556400299072	30.988
41.4553439617157	31.019
42.261559009552	31.031
22.9073588848114	31.042
21.7112009525299	31.052
22.1697351932526	31.064
47.1798169612885	31.1
38.8164939880371	31.103
27.2749171257019	31.127
36.8930461406708	31.14
24.1865150928497	31.151
24.6422159671783	31.165
27.0030858516693	31.178
23.8884239196777	31.189
24.1315519809723	31.203
24.922621011734	31.214
23.3357810974121	31.226
24.1155149936676	31.238
22.4809920787811	31.249
24.1239790916443	31.262
36.900731086731	31.286
33.3773138523102	31.296
25.8069469928741	31.311
25.5726900100708	31.322
62.1828849315643	31.374
55.4231419563294	31.377
31.8837320804596	31.406
32.2053778171539	31.409
28.7413499355316	31.434
28.3096129894257	31.438
41.2974920272827	31.476
42.7829439640045	31.481
30.481705904007	31.506
31.4332921504974	31.512
31.3587918281555	31.538
29.6997129917145	31.542
31.5575320720673	31.57
31.8403630256653	31.574
21.8934218883514	31.591
28.7034430503845	31.603
23.9243321418762	31.616
38.5584590435028	31.641
36.5984737873077	31.652
26.9701421260834	31.668
28.6247770786285	31.681
31.0679061412811	31.7
32.8425400257111	31.714
27.9701888561249	31.728
29.8637301921844	31.744
28.6454811096191	31.756
28.2138550281525	31.772
25.5230038166046	31.782
37.6834101676941	31.81
31.9462511539459	31.814
28.085706949234	31.838
39.3438420295715	31.854
29.9935071468353	31.868
25.2717649936676	31.879
36.2421250343323	31.905
28.9851999282837	31.908
38.7652719020844	31.944
38.8566229343414	31.947
45.0789449214935	31.989
45.133444070816	31.992
25.5676341056824	32.014
27.3441200256348	32.02
26.8657529354095	32.041
36.6387150287628	32.056
22.7542858123779	32.064
21.6961271762848	32.078
26.812882900238	32.091
28.3454830646515	32.106
23.1357271671295	32.114
21.6998119354248	32.128
45.4117579460144	32.16
35.4932041168213	32.164
25.181599855423	32.185
27.9669849872589	32.192
25.9811120033264	32.211
26.9128088951111	32.219
21.8896811008453	32.233
23.9895539283752	32.243
22.0462729930878	32.255
22.8758580684662	32.266
21.6270718574524	32.277
36.4670310020447	32.302
44.2063589096069	32.321
46.5933780670166	32.349
38.4329969882965	32.36
20.4564700126648	32.37
26.2212579250336	32.386
26.0189270973206	32.396
24.8790278434753	32.411
24.7218821048737	32.421
23.0239870548248	32.434
24.0059242248535	32.445
23.1276340484619	32.457
26.5652189254761	32.472
43.5844750404358	32.501
33.4074800014496	32.505
32.4970619678497	32.534
32.0196568965912	32.537
29.3575119972229	32.563
29.9561550617218	32.567
34.1778078079224	32.597
33.5388128757477	32.601
25.5102269649506	32.623
32.4395809173584	32.633
40.0830578804016	32.663
34.3771770000458	32.668
31.9736020565033	32.695
30.8105189800262	32.699
27.6103410720825	32.723
33.3532590866089	32.732
24.9735639095306	32.748
25.930557012558	32.758
25.0018610954285	32.773
27.3654909133911	32.786
24.2865700721741	32.798
23.5386691093445	32.809
24.2541439533234	32.822
23.5770201683044	32.833
24.538957118988	32.847
25.1201751232147	32.858
23.1963200569153	32.87
23.4719660282135	32.882
23.797721862793	32.894
23.5394470691681	32.905
24.1322751045227	32.918
22.7139520645142	32.928
22.143697977066	32.94
27.5788781642914	32.956
24.0093131065369	32.964
24.2473661899567	32.98
49.4929659366608	33.014
36.9284160137177	33.017
42.6471121311188	33.057
42.6663339138031	33.06
39.0264179706573	33.096
39.4640078544617	33.099
36.084792137146	33.132
35.63986992836	33.135
33.8872909545898	33.166
33.8828840255737	33.169
34.1549000740051	33.2
34.0043089389801	33.203
32.9635021686554	33.233
33.5079979896545	33.237
40.2363719940186	33.273
39.8842079639435	33.277
31.3188669681549	33.305
31.5954210758209	33.308
35.1161332130432	33.34
34.7540988922119	33.343
32.8061890602112	33.373
35.0558009147644	33.378
34.7943580150604	33.408
32.9079110622406	33.411
35.4502789974213	33.443
35.0918188095093	33.447
35.0454490184784	33.478
35.0596899986267	33.482
33.9666609764099	33.513
34.0501790046692	33.516
49.7127051353455	33.562
49.7275569438934	33.566
30.9950737953186	33.593
31.1963500976562	33.597
34.0082349777222	33.627
33.6160340309143	33.631
37.4198751449585	33.665
37.3563940525055	33.668
33.2800731658936	33.698
33.7564029693603	33.702
33.1042611598968	33.732
33.4391100406647	33.736
31.1746280193329	33.763
30.9045369625092	33.767
30.361004114151	33.793
30.6556689739227	33.797
30.6244831085205	33.824
31.218034029007	33.829
31.6869201660156	33.856
31.245404958725	33.86
29.5689730644226	33.885
29.1034770011902	33.889
31.3337187767029	33.917
33.4707758426666	33.923
30.4863920211792	33.948
30.4156517982483	33.953
31.0941469669342	33.979
30.8586671352386	33.984
28.6505360603333	34.008
29.0392360687256	34.013
36.5244190692902	34.044
36.0319039821625	34.05
32.5416901111603	34.077
32.5837268829346	34.082
34.340362071991	34.111
34.9722089767456	34.117
41.5147128105164	34.153
40.5891840457916	34.158
34.6017310619354	34.188
35.3340578079224	34.193
24.8723249435425	34.213
29.4336040019989	34.223
26.7195689678192	34.24
25.5796709060669	34.249
21.3683149814606	34.261
48.1837348937988	34.297
40.6309058666229	34.302
36.0607929229736	34.333
37.3816719055176	34.34
23.5054280757904	34.357
30.4459850788116	34.37
24.967954158783	34.382
23.4926309585571	34.394
22.9930250644684	34.405
22.3366219997406	34.416
43.2062928676605	34.448
41.8442661762238	34.458
24.6814742088318	34.473
27.4036569595337	34.486
23.0036909580231	34.496
28.555037021637	34.515
27.9000599384308	34.524
24.493567943573	34.539
24.6712710857391	34.549
23.684611082077	34.563
28.4045190811157	34.578
28.7359979152679	34.592
26.2833878993988	34.604
28.0729849338531	34.62
24.6728639602661	34.629
22.6633048057556	34.643
31.334440946579	34.66
27.0950479507446	34.67
21.5398499965668	34.682
22.7162120342255	34.693
24.5929200649261	34.707
26.282016992569	34.72
29.1266801357269	34.736
26.2643880844116	34.746
24.0438499450684	34.76
24.3494029045105	34.77
41.5366389751434	34.802
36.7341389656067	34.807
25.996927022934	34.828
30.2342269420624	34.838
42.9033138751984	34.871
37.5468928813934	34.875
35.147891998291	34.906
35.2493369579315	34.911
46.6377110481262	34.953
47.2026507854462	34.958
39.2354161739349	34.992
38.9509189128876	34.997
37.2559139728546	35.03
37.5267071723938	35.035
20.4404711723328	35.05
56.0346190929413	35.091
45.5698120594025	35.096
34.8103950023651	35.126
34.2809550762176	35.13
31.5475499629974	35.157
32.4272661209106	35.163
25.7426700592041	35.183
25.7258372306824	35.189
30.3009860515594	35.214
34.438768863678	35.223
21.8948850631714	35.236
23.9256100654602	35.247
23.1193199157715	35.259
21.6396269798279	35.269
21.310240983963	35.28
22.2132709026337	35.291
21.3520741462708	35.302
21.3290739059448	35.313
22.3801031112671	35.324
21.5440540313721	35.335
20.4923028945923	35.345
22.5127317905426	35.357
22.8028588294983	35.368
20.199805021286	35.377
20.6275990009308	35.389
21.0801508426666	35.399
20.4399878978729	35.409
18.1526911258698	35.417
31.2817189693451	35.441
26.8882720470428	35.444
32.964038848877	35.474
32.8735589981079	35.477
30.7656857967377	35.504
30.932962179184	35.508
29.8379900455475	35.534
29.9072299003601	35.538
35.5937790870666	35.57
35.2840399742126	35.573
43.8129918575287	35.614
44.6880781650543	35.618
31.4942729473114	35.645
30.7804081439972	35.649
33.191742181778	35.679
33.2962958812714	35.682
27.7163400650024	35.707
27.6003041267395	35.71
42.2272448539734	35.749
42.9214429855347	35.753
33.6232941150665	35.783
32.8631701469421	35.786
35.193354845047	35.818
35.2978358268738	35.821
33.822329044342	35.852
33.706386089325	35.855
33.3149619102478	35.885
33.4509620666504	35.889
40.7364420890808	35.926
40.6208131313324	35.929
37.2100059986114	35.963
37.8853530883789	35.967
31.0430359840393	35.994
30.4450781345367	35.998
33.8494029045105	36.028
35.7116849422455	36.034
35.4146308898926	36.064
36.6666960716248	36.07
27.5100080966949	36.091
28.5619258880615	36.099
39.2402319908142	36.131
35.3643360137939	36.134
52.611330986023	36.183
52.3219258785248	36.187
37.6472058296204	36.221
37.9346120357513	36.225
42.1062090396881	36.263
42.19904088974	36.267
40.290463924408	36.304
39.759339094162	36.307
36.528214931488	36.34
36.6924729347229	36.344
36.1545150279999	36.377
36.125736951828	36.38
38.0481109619141	36.415
38.7178089618683	36.419
37.0257480144501	36.452
37.0407111644745	36.456
43.0410161018372	36.495
42.9257950782776	36.499
35.7497029304504	36.531
35.1674480438232	36.534
26.4206268787384	36.557
32.8294661045074	36.567
25.7166879177093	36.583
25.3823578357697	36.592
24.7865478992462	36.608
26.3878681659698	36.619
23.8238880634308	36.632
26.8841969966888	36.646
25.7173738479614	36.658
23.3402991294861	36.669
25.9570200443268	36.684
33.9986789226532	36.703
31.2224419116974	36.715
29.3255310058594	36.733
27.1249370574951	36.742
24.0464980602264	36.757
23.705982208252	36.766
38.9307901859283	36.796
41.6318430900574	36.808
24.9874908924103	36.821
24.6804931163788	36.833
23.3850960731506	36.845
22.5598800182343	36.855
23.5259830951691	36.868
31.0438139438629	36.886
26.3772389888763	36.895
43.8341581821442	36.93
38.6991050243378	36.933
24.9547128677368	36.955
34.9616351127624	36.968
23.8384988307953	36.979
40.9581069946289	37.01
33.331554889679	37.013
36.9290080070496	37.047
37.6565029621124	37.05
35.5848338603973	37.082
35.0344488620758	37.085
31.8586220741272	37.114
32.3693771362305	37.118
24.1505160331726	37.138
29.1066250801086	37.147
22.3039929866791	37.161
24.4816799163818	37.172
24.6266038417816	37.185
28.6342210769653	37.2
24.5836970806122	37.21
22.2083640098572	37.223
22.6881940364838	37.233
22.5077137947083	37.245
26.4641819000244	37.259
25.7029469013214	37.271
24.8824729919434	37.284
23.9283509254456	37.295
23.5325949192047	37.308
28.2059290409088	37.323
26.2313690185547	37.334
23.4470400810242	37.347
23.2533559799194	37.358
24.6953630447388	37.372
26.2740731239319	37.384
21.8604228496552	37.394
21.7453491687775	37.406
22.0899209976196	37.416
22.4106960296631	37.428
41.5565099716187	37.458
38.5317740440369	37.467
29.539214849472	37.487
28.7290728092194	37.496
28.2673909664154	37.516
26.699588060379	37.523
38.2251651287079	37.554
37.2188768386841	37.56
27.8453938961029	37.582
30.6900579929352	37.591
23.3213369846344	37.605
59.6495730876923	37.651
50.0523698329926	37.656
37.7628920078278	37.688
36.6651031970978	37.692
37.7946870326996	37.726
39.8580038547516	37.732
22.2118818759918	37.749
55.4704201221466	37.788
54.9019060134888	37.804
33.6514790058136	37.822
26.2939620018005	37.83
50.8114011287689	37.873
47.3904268741608	37.878
28.3287789821625	37.901
28.6643328666687	37.907
28.3021869659424	37.93
28.5053150653839	37.935
22.9401729106903	37.953
26.439404964447	37.962
22.5455279350281	37.975
22.5005090236664	37.984
22.067939043045	37.997
21.967255115509	38.006
21.7766270637512	38.019
25.7707619667053	38.032
23.670205116272	38.043
22.2475118637085	38.055
22.4406769275665	38.066
24.2967917919159	38.079
24.8448431491852	38.091
22.7236750125885	38.102
21.7482187747955	38.112
25.736004114151	38.128
28.6029620170593	38.141
27.9739489555359	38.156
28.260223865509	38.169
27.4812860488892	38.183
27.9687640666962	38.198
27.4058239459991	38.211
24.3971059322357	38.222
21.0727620124817	38.232
22.0974209308624	38.244
22.623416185379	38.255
39.5768399238586	38.284
32.9773168563843	38.288
35.9221649169922	38.32
35.2075960636139	38.323
34.1268451213837	38.354
34.2499740123749	38.357
32.5267841815948	38.387
32.9361879825592	38.39
22.655287027359	38.409
48.7555830478668	38.439
32.965873003006	38.442
37.4092831611633	38.477
37.4012091159821	38.48
53.2134740352631	38.53
53.2412149906159	38.533
29.8712668418884	38.56
29.6116950511932	38.563
30.1296730041504	38.59
30.2600240707397	38.593
28.6289620399475	38.619
28.7094988822937	38.622
27.3810269832611	38.646
27.349916934967	38.65
35.8195729255676	38.682
37.0081570148468	38.687
24.8473429679871	38.707
25.4242649078369	38.712
26.4995720386505	38.734
25.0635638236999	38.737
26.2626478672028	38.76
26.3798868656158	38.764
28.8155529499054	38.789
28.3510200977325	38.792
32.7194120883942	38.822
33.4086101055145	38.826
33.6084229946136	38.856
34.5136749744415	38.86
31.9485101699829	38.888
31.7072908878326	38.892
33.1832418441772	38.921
31.8423998355865	38.924
32.4810059070587	38.954
33.8382179737091	38.958
32.3836920261383	38.986
31.1100540161133	38.989
32.6250050067902	39.019
32.4910619258881	39.022
30.1108770370483	39.049
30.1500430107117	39.052
28.5139999389648	39.078
28.7352020740509	39.081
29.3009388446808	39.107
29.1885869503021	39.11
28.1571140289307	39.135
28.5581479072571	39.139
34.016382932663	39.169
33.5926270484924	39.172
34.2116410732269	39.204
34.6258599758148	39.207
23.3618741035461	39.227
26.6550698280334	39.234
22.5677499771118	39.25
55.1807000637055	39.289
42.5845198631287	39.292
30.7541859149933	39.32
30.473002910614	39.323
30.9998331069946	39.351
31.3335158824921	39.354
30.9469821453094	39.382
30.6540758609772	39.385
34.6884150505066	39.417
34.7933220863342	39.42
31.1410908699036	39.448
31.0309810638428	39.451
31.1581838130951	39.479
31.7548630237579	39.483
38.4444780349731	39.518
37.9657969474792	39.521
31.7429010868072	39.55
31.6671419143677	39.553
31.8512890338898	39.582
31.8163630962372	39.585
31.102480173111	39.613
31.1335730552673	39.616
30.95818400383	39.644
31.0378320217133	39.647
36.8145098686218	39.681
36.9353048801422	39.684
30.891833782196	39.712
37.1692290306091	39.721
19.3532571792603	39.731
18.749223947525	39.74
22.3080668449402	39.754
20.7434680461884	39.761
45.2725920677185	39.799
41.2465670108795	39.802
32.9026701450348	39.832
32.5481350421906	39.835
31.1151459217072	39.863
31.4051260948181	39.866
30.2773940563202	39.893
30.1628019809723	39.897
20.2997500896454	39.914
42.782222032547	39.939
29.1644580364227	39.943
32.0523428916931	39.972
31.5552179813385	39.975
27.4958410263062	39.999
29.38121509552	40.004
29.0618288516998	40.028
31.1249051094055	40.035
38.0356478691101	40.066


==> data/faulty_leader_throughput.txt <==
throughput timestamp
0.01265934956262	0
33.3660451422964	1.017
43.3925049309665	2.032
49.6592015579357	3.059
47.6190476190476	4.066
50.9803921568627	5.087
58.3580613254204	6.097
50.395256916996	7.11
57.0304818092429	8.127
55.8823529411765	9.146
42.8015564202335	10.175
51.6385302879841	11.181
63.1786771964462	12.194
54.4015825914936	13.205
49.2125984251969	14.222
54.7808764940239	15.225
58.8822355289421	16.227
52.1140609636185	17.244
56.8070519098923	18.265
0   19.2
0   20.2
0   21.2
0   22.2
10.2981105066       22.945
56.1023622047244	23.96
51.8962075848303	24.962
59.5121951219512	25.988
51.8962075848303	26.989
60.1577909270217	28.003
57.3122529644269	29.015
56.3106796116505	30.045
57.826520438684	31.048
62.7413127413127	32.084
70.2439024390244	33.109
58.8822355289421	34.111
63.3663366336634	35.122
64.7410358565737	36.126
60.0985221674877	37.14
66.7330677290837	38.144
65.6063618290258	39.151
62.1301775147929	40.164

==> data/latency.txt <==
backlog latency
1   24.1455145444765
5   67.2476091091692
10  120.420090060381
25  291.250472955614
50  362.315737136983
100 443.595912804852
200 877.948607715465




==> data/latency_replicated.txt <==
backlog latency
1   21.1708607632407
5   63.0705469998806
10  109.972276881227
25  244.660912649688
50  493.349804540213
100 978.88221263367
200 2003.92139472673




==> data/throughput.txt <==
backlog throughput
1   83.4146150741248
5   89.3244408436898
10  92.0156529946205
25  89.8679715729164
50  150.68901436058
100 228.358321572424
200 233.180774681562

==> data/throughput_replicated.txt <==
backlog throughput
1   47.1325580693867
5   95.1545724176609
10  99.984647731138
25  103.572754600431
50  103.340096471882
100 103.239337227156
200 99.9596958716391
